Dual optical frequency comb downconversion of D-band mm-wave signals

We demonstrate a dual optical frequency comb concept that down-converts arbitrary narrowband D-band (110-170 GHz) signals to baseband without any filter or optical/RF frequency tuning, using low frequency RF components.

==> data/64QAM_SNR_2.csv <==
Freq,FreqGHz,Sig gen freq,SNR,NGMI,BER,Error no
112272,112.272,18712,24.6891,0.9996,0.00013058,6
116268,116.268,19378,26.1304,0.9997,6.53E-05,3
120264,120.264,20044,23.4606,0.99844,0.00030469,14
124260,124.26,20710,24.5419,0.99959,0.00010882,5
128256,128.256,21376,24.6463,0.99983,4.35E-05,2
132252,132.252,22042,28.1416,1,0,0
136248,136.248,22708,25.4125,0.99987,2.18E-05,1
140244,140.244,23374,26.3245,1,0,0
144240,144.24,24040,26.1765,0.99772,0.00036998,17
148236,148.236,24706,22.6955,0.98693,0.0025464,117
152232,152.232,25372,25.2948,0.99587,0.00045704,21
156228,156.228,26038,26.4616,0.98018,0.0013058,60
160224,160.224,26704,25.424,0.99634,0.00052233,24
164220,164.22,27370,23.1398,0.99329,0.0013276,61
168276,168.276,28046,25.5867,0.9987,0.00017411,8


==> data/channel_assignment.csv <==
freq,lo,pos,neg
0,0,0,0
0.1,0,0,0
0.2,0,0,0
0.3,0,0,0
0.4,0,0,0
0.5,0,0,0
0.6,0,0,0
0.7,0,0,0
0.8,0,0,0
0.9,0,0,0
1,1,1,1
1.1,1,1,1
1.2,1,1,1
1.3,1,1,1
1.4,1,1,1
1.5,1,1,1
1.6,1,1,1
1.7,1,1,1
1.8,1,1,1
1.9,1,1,1
2,1,1,1
2.1,1,1,1
2.2,1,1,1
2.3,1,1,1
2.4,1,1,1
2.5,1,1,1
2.6,1,1,1
2.7,1,1,1
2.8,1,1,1
2.9,1,1,1
3,2,2,2
3.1,2,2,2
3.2,2,2,2
3.3,2,2,2
3.4,2,2,2
3.5,2,2,2
3.6,2,2,2
3.7,2,2,2
3.8,2,2,2
3.9,2,2,2
4,2,2,2
4.1,2,2,2
4.2,2,2,2
4.3,2,2,2
4.4,2,2,2
4.5,2,2,2
4.6,2,2,2
4.7,2,2,2
4.8,2,2,2
4.9,2,2,2
5,3,3,3
5.1,3,3,3
5.2,3,3,3
5.3,3,3,3
5.4,3,3,3
5.5,3,3,3
5.6,3,3,3
5.7,3,3,3
5.8,3,3,3
5.9,3,3,3
6,3,3,3
6.1,3,3,3
6.2,3,3,3
6.3,3,3,3
6.4,3,3,3
6.5,3,3,3
6.6,3,3,3
6.7,3,3,3
6.8,3,3,3
6.9,3,3,3
7,4,4,4
7.1,4,4,4
7.2,4,4,4
7.3,4,4,4
7.4,4,4,4
7.5,4,4,4
7.6,4,4,4
7.7,4,4,4
7.8,4,4,4
7.9,4,4,4
8,4,4,4
8.1,4,4,4
8.2,4,4,4
8.3,4,4,4
8.4,4,4,4
8.5,4,4,4
8.6,4,4,4
8.7,4,4,4
8.8,4,4,4
8.9,4,4,4
9,5,5,5
9.1,5,5,5
9.2,5,5,5
9.3,5,5,5
9.4,5,5,5
9.5,5,5,5
9.6,5,5,5
9.7,5,5,5
9.8,5,5,5
9.9,5,5,5
10,5,5,5
10.1,5,5,5
10.2,5,5,5
10.3,5,5,5
10.4,5,5,5
10.5,5,5,5
10.6,5,5,5
10.7,5,5,5
10.8,5,5,5
10.9,5,5,5
11,6,6,6
11.1,6,6,6
11.2,6,6,6
11.3,6,6,6
11.4,6,6,6
11.5,6,6,6
11.6,6,6,6
11.7,6,6,6
11.8,6,6,6
11.9,6,6,6
12,6,6,6
12.1,6,6,6
12.2,6,6,6
12.3,6,6,6
12.4,6,6,6
12.5,6,7,5
12.6,6,7,5
12.7,6,7,5
12.8,6,7,5
12.9,6,7,5
13,6,7,5
13.1,6,7,5
13.2,6,7,5
13.3,6,7,5
13.4,6,7,5
13.5,6,7,5
13.6,6,7,5
13.7,6,7,5
13.8,6,7,5
13.9,6,7,5
14,6,7,5
14.1,5,6,4
14.2,5,6,4
14.3,5,6,4
14.4,5,6,4
14.5,5,6,4
14.6,5,6,4
14.7,5,6,4
14.8,5,6,4
14.9,5,6,4
15,5,6,4
15.1,5,6,4
15.2,5,6,4
15.3,5,6,4
15.4,5,6,4
15.5,5,6,4
15.6,5,6,4
15.7,5,6,4
15.8,5,6,4
15.9,5,6,4
16,5,6,4
16.1,4,5,3
16.2,4,5,3
16.3,4,5,3
16.4,4,5,3
16.5,4,5,3
16.6,4,5,3
16.7,4,5,3
16.8,4,5,3
16.9,4,5,3
17,4,5,3
17.1,4,5,3
17.2,4,5,3
17.3,4,5,3
17.4,4,5,3
17.5,4,5,3
17.6,4,5,3
17.7,4,5,3
17.8,4,5,3
17.9,4,5,3
18,4,5,3
18.1,3,4,2
18.2,3,4,2
18.3,3,4,2
18.4,3,4,2
18.5,3,4,2
18.6,3,4,2
18.7,3,4,2
18.8,3,4,2
18.9,3,4,2
19,3,4,2
19.1,3,4,2
19.2,3,4,2
19.3,3,4,2
19.4,3,4,2
19.5,3,4,2
19.6,3,4,2
19.7,3,4,2
19.8,3,4,2
19.9,3,4,2
20,3,4,2
20.1,2,3,1
20.2,2,3,1
20.3,2,3,1
20.4,2,3,1
20.5,2,3,1
20.6,2,3,1
20.7,2,3,1
20.8,2,3,1
20.9,2,3,1
21,2,3,1
21.1,2,3,1
21.2,2,3,1
21.3,2,3,1
21.4,2,3,1
21.5,2,3,1
21.6,2,3,1
21.7,2,3,1
21.8,2,3,1
21.9,2,3,1
22,2,3,1
22.1,1,2,0
22.2,1,2,0
22.3,1,2,0
22.4,1,2,0
22.5,1,2,0
22.6,1,2,0
22.7,1,2,0
22.8,1,2,0
22.9,1,2,0
23,1,2,0
23.1,1,2,0
23.2,1,2,0
23.3,1,2,0
23.4,1,2,0
23.5,1,2,0
23.6,1,2,0
23.7,1,2,0
23.8,1,2,0
23.9,1,2,0
24,1,2,0
24.1,0,1,-1
24.2,0,1,-1
24.3,0,1,-1
24.4,0,1,-1
24.5,0,1,-1
24.6,0,1,-1
24.7,0,1,-1
24.8,0,1,-1
24.9,0,1,-1
25,0,-1,1
25.1,0,-1,1
25.2,0,-1,1
25.3,0,-1,1
25.4,0,-1,1
25.5,0,-1,1
25.6,0,-1,1
25.7,0,-1,1
25.8,0,-1,1
25.9,0,-1,1
26,1,0,2
26.1,1,0,2
26.2,1,0,2
26.3,1,0,2
26.4,1,0,2
26.5,1,0,2
26.6,1,0,2
26.7,1,0,2
26.8,1,0,2
26.9,1,0,2
27,1,0,2
27.1,1,0,2
27.2,1,0,2
27.3,1,0,2
27.4,1,0,2
27.5,1,0,2
27.6,1,0,2
27.7,1,0,2
27.8,1,0,2
27.9,1,0,2
28,2,1,3
28.1,2,1,3
28.2,2,1,3
28.3,2,1,3
28.4,2,1,3
28.5,2,1,3
28.6,2,1,3
28.7,2,1,3
28.8,2,1,3
28.9,2,1,3
29,2,1,3
29.1,2,1,3
29.2,2,1,3
29.3,2,1,3
29.4,2,1,3
29.5,2,1,3
29.6,2,1,3
29.7,2,1,3
29.8,2,1,3
29.9,2,1,3
30,3,2,4
30.1,3,2,4
30.2,3,2,4
30.3,3,2,4
30.4,3,2,4
30.5,3,2,4
30.6,3,2,4
30.7,3,2,4
30.8,3,2,4
30.9,3,2,4
31,3,2,4
31.1,3,2,4
31.2,3,2,4
31.3,3,2,4
31.4,3,2,4
31.5,3,2,4
31.6,3,2,4
31.7,3,2,4
31.8,3,2,4
31.9,3,2,4
32,4,3,5
32.1,4,3,5
32.2,4,3,5
32.3,4,3,5
32.4,4,3,5
32.5,4,3,5
32.6,4,3,5
32.7,4,3,5
32.8,4,3,5
32.9,4,3,5
33,4,3,5
33.1,4,3,5
33.2,4,3,5
33.3,4,3,5
33.4,4,3,5
33.5,4,3,5
33.6,4,3,5
33.7,4,3,5
33.8,4,3,5
33.9,4,3,5
34,5,4,6
34.1,5,4,6
34.2,5,4,6
34.3,5,4,6
34.4,5,4,6
34.5,5,4,6
34.6,5,4,6
34.7,5,4,6
34.8,5,4,6
34.9,5,4,6
35,5,4,6
35.1,5,4,6
35.2,5,4,6
35.3,5,4,6
35.4,5,4,6
35.5,5,4,6
35.6,5,4,6
35.7,5,4,6
35.8,5,4,6
35.9,5,4,6
36,6,5,7
36.1,6,5,7
36.2,6,5,7
36.3,6,5,7
36.4,6,5,7
36.5,6,5,7
36.6,6,5,7
36.7,6,5,7
36.8,6,5,7
36.9,6,5,7
37,6,5,7
37.1,6,5,7
37.2,6,5,7
37.3,6,5,7
37.4,6,5,7
37.5,6,4,8
37.6,6,4,8
37.7,6,4,8
37.8,6,4,8
37.9,6,4,8
38,6,4,8
38.1,6,4,8
38.2,6,4,8
38.3,6,4,8
38.4,6,4,8
38.5,6,4,8
38.6,6,4,8
38.7,6,4,8
38.8,6,4,8
38.9,6,4,8
39,6,4,8
39.1,5,3,7
39.2,5,3,7
39.3,5,3,7
39.4,5,3,7
39.5,5,3,7
39.6,5,3,7
39.7,5,3,7
39.8,5,3,7
39.9,5,3,7
40,5,3,7
40.1,5,3,7
40.2,5,3,7
40.3,5,3,7
40.4,5,3,7
40.5,5,3,7
40.6,5,3,7
40.7,5,3,7
40.8,5,3,7
40.9,5,3,7
41,5,3,7
41.1,4,2,6
41.2,4,2,6
41.3,4,2,6
41.4,4,2,6
41.5,4,2,6
41.6,4,2,6
41.7,4,2,6
41.8,4,2,6
41.9,4,2,6
42,4,2,6
42.1,4,2,6
42.2,4,2,6
42.3,4,2,6
42.4,4,2,6
42.5,4,2,6
42.6,4,2,6
42.7,4,2,6
42.8,4,2,6
42.9,4,2,6
43,4,2,6
43.1,3,1,5
43.2,3,1,5
43.3,3,1,5
43.4,3,1,5
43.5,3,1,5
43.6,3,1,5
43.7,3,1,5
43.8,3,1,5
43.9,3,1,5
44,3,1,5
44.1,3,1,5
44.2,3,1,5
44.3,3,1,5
44.4,3,1,5
44.5,3,1,5
44.6,3,1,5
44.7,3,1,5
44.8,3,1,5
44.9,3,1,5
45,3,1,5
45.1,2,0,4
45.2,2,0,4
45.3,2,0,4
45.4,2,0,4
45.5,2,0,4
45.6,2,0,4
45.7,2,0,4
45.8,2,0,4
45.9,2,0,4
46,2,0,4
46.1,2,0,4
46.2,2,0,4
46.3,2,0,4
46.4,2,0,4
46.5,2,0,4
46.6,2,0,4
46.7,2,0,4
46.8,2,0,4
46.9,2,0,4
47,2,0,4
47.1,1,-1,3
47.2,1,-1,3
47.3,1,-1,3
47.4,1,-1,3
47.5,1,-1,3
47.6,1,-1,3
47.7,1,-1,3
47.8,1,-1,3
47.9,1,-1,3
48,1,-1,3
48.1,1,-1,3
48.2,1,-1,3
48.3,1,-1,3
48.4,1,-1,3
48.5,1,-1,3
48.6,1,-1,3
48.7,1,-1,3
48.8,1,-1,3
48.9,1,-1,3
49,1,-1,3
49.1,0,-2,2
49.2,0,-2,2
49.3,0,-2,2
49.4,0,-2,2
49.5,0,-2,2
49.6,0,-2,2
49.7,0,-2,2
49.8,0,-2,2
49.9,0,-2,2
50,0,-2,2
50.1,0,-2,2
50.2,0,-2,2
50.3,0,-2,2
50.4,0,-2,2
50.5,0,-2,2
50.6,0,-2,2
50.7,0,-2,2
50.8,0,-2,2
50.9,0,-2,2
51,1,-1,3
51.1,1,-1,3
51.2,1,-1,3
51.3,1,-1,3
51.4,1,-1,3
51.5,1,-1,3
51.6,1,-1,3
51.7,1,-1,3
51.8,1,-1,3
51.9,1,-1,3
52,1,-1,3
52.1,1,-1,3
52.2,1,-1,3
52.3,1,-1,3
52.4,1,-1,3
52.5,1,-1,3
52.6,1,-1,3
52.7,1,-1,3
52.8,1,-1,3
52.9,1,-1,3
53,2,0,4
53.1,2,0,4
53.2,2,0,4
53.3,2,0,4
53.4,2,0,4
53.5,2,0,4
53.6,2,0,4
53.7,2,0,4
53.8,2,0,4
53.9,2,0,4
54,2,0,4
54.1,2,0,4
54.2,2,0,4
54.3,2,0,4
54.4,2,0,4
54.5,2,0,4
54.6,2,0,4
54.7,2,0,4
54.8,2,0,4
54.9,2,0,4
55,3,1,5
55.1,3,1,5
55.2,3,1,5
55.3,3,1,5
55.4,3,1,5
55.5,3,1,5
55.6,3,1,5
55.7,3,1,5
55.8,3,1,5
55.9,3,1,5
56,3,1,5
56.1,3,1,5
56.2,3,1,5
56.3,3,1,5
56.4,3,1,5
56.5,3,1,5
56.6,3,1,5
56.7,3,1,5
56.8,3,1,5
56.9,3,1,5
57,4,2,6
57.1,4,2,6
57.2,4,2,6
57.3,4,2,6
57.4,4,2,6
57.5,4,2,6
57.6,4,2,6
57.7,4,2,6
57.8,4,2,6
57.9,4,2,6
58,4,2,6
58.1,4,2,6
58.2,4,2,6
58.3,4,2,6
58.4,4,2,6
58.5,4,2,6
58.6,4,2,6
58.7,4,2,6
58.8,4,2,6
58.9,4,2,6
59,5,3,7
59.1,5,3,7
59.2,5,3,7
59.3,5,3,7
59.4,5,3,7
59.5,5,3,7
59.6,5,3,7
59.7,5,3,7
59.8,5,3,7
59.9,5,3,7
60,5,3,7
60.1,5,3,7
60.2,5,3,7
60.3,5,3,7
60.4,5,3,7
60.5,5,3,7
60.6,5,3,7
60.7,5,3,7
60.8,5,3,7
60.9,5,3,7
61,6,4,8
61.1,6,4,8
61.2,6,4,8
61.3,6,4,8
61.4,6,4,8
61.5,6,4,8
61.6,6,4,8
61.7,6,4,8
61.8,6,4,8
61.9,6,4,8
62,6,4,8
62.1,6,4,8
62.2,6,4,8
62.3,6,4,8
62.4,6,4,8
62.5,6,3,9
62.6,6,3,9
62.7,6,3,9
62.8,6,3,9
62.9,6,3,9
63,6,3,9
63.1,6,3,9
63.2,6,3,9
63.3,6,3,9
63.4,6,3,9
63.5,6,3,9
63.6,6,3,9
63.7,6,3,9
63.8,6,3,9
63.9,6,3,9
64,6,3,9
64.1,5,2,8
64.2,5,2,8
64.3,5,2,8
64.4,5,2,8
64.5,5,2,8
64.6,5,2,8
64.7,5,2,8
64.8,5,2,8
64.9,5,2,8
65,5,2,8
65.1,5,2,8
65.2,5,2,8
65.3,5,2,8
65.4,5,2,8
65.5,5,2,8
65.6,5,2,8
65.7,5,2,8
65.8,5,2,8
65.9,5,2,8
66,5,2,8
66.1,4,1,7
66.2,4,1,7
66.3,4,1,7
66.4,4,1,7
66.5,4,1,7
66.6,4,1,7
66.7,4,1,7
66.8,4,1,7
66.9,4,1,7
67,4,1,7
67.1,4,1,7
67.2,4,1,7
67.3,4,1,7
67.4,4,1,7
67.5,4,1,7
67.6,4,1,7
67.7,4,1,7
67.8,4,1,7
67.9,4,1,7
68,4,1,7
68.1,3,0,6
68.2,3,0,6
68.3,3,0,6
68.4,3,0,6
68.5,3,0,6
68.6,3,0,6
68.7,3,0,6
68.8,3,0,6
68.9,3,0,6
69,3,0,6
69.1,3,0,6
69.2,3,0,6
69.3,3,0,6
69.4,3,0,6
69.5,3,0,6
69.6,3,0,6
69.7,3,0,6
69.8,3,0,6
69.9,3,0,6
70,3,0,6
70.1,2,-1,5
70.2,2,-1,5
70.3,2,-1,5
70.4,2,-1,5
70.5,2,-1,5
70.6,2,-1,5
70.7,2,-1,5
70.8,2,-1,5
70.9,2,-1,5
71,2,-1,5
71.1,2,-1,5
71.2,2,-1,5
71.3,2,-1,5
71.4,2,-1,5
71.5,2,-1,5
71.6,2,-1,5
71.7,2,-1,5
71.8,2,-1,5
71.9,2,-1,5
72,2,-1,5
72.1,1,-2,4
72.2,1,-2,4
72.3,1,-2,4
72.4,1,-2,4
72.5,1,-2,4
72.6,1,-2,4
72.7,1,-2,4
72.8,1,-2,4
72.9,1,-2,4
73,1,-2,4
73.1,1,-2,4
73.2,1,-2,4
73.3,1,-2,4
73.4,1,-2,4
73.5,1,-2,4
73.6,1,-2,4
73.7,1,-2,4
73.8,1,-2,4
73.9,1,-2,4
74,1,-2,4
74.1,0,-3,3
74.2,0,-3,3
74.3,0,-3,3
74.4,0,-3,3
74.5,0,-3,3
74.6,0,-3,3
74.7,0,-3,3
74.8,0,-3,3
74.9,0,-3,3
75,0,3,-3
75.1,0,3,-3
75.2,0,3,-3
75.3,0,3,-3
75.4,0,3,-3
75.5,0,3,-3
75.6,0,3,-3
75.7,0,3,-3
75.8,0,3,-3
75.9,0,3,-3
76,1,4,-2
76.1,1,4,-2
76.2,1,4,-2
76.3,1,4,-2
76.4,1,4,-2
76.5,1,4,-2
76.6,1,4,-2
76.7,1,4,-2
76.8,1,4,-2
76.9,1,4,-2
77,1,4,-2
77.1,1,4,-2
77.2,1,4,-2
77.3,1,4,-2
77.4,1,4,-2
77.5,1,4,-2
77.6,1,4,-2
77.7,1,4,-2
77.8,1,4,-2
77.9,1,4,-2
78,2,5,-1
78.1,2,5,-1
78.2,2,5,-1
78.3,2,5,-1
78.4,2,5,-1
78.5,2,5,-1
78.6,2,5,-1
78.7,2,5,-1
78.8,2,5,-1
78.9,2,5,-1
79,2,5,-1
79.1,2,5,-1
79.2,2,5,-1
79.3,2,5,-1
79.4,2,5,-1
79.5,2,5,-1
79.6,2,5,-1
79.7,2,5,-1
79.8,2,5,-1
79.9,2,5,-1
80,3,6,0
80.1,3,6,0
80.2,3,6,0
80.3,3,6,0
80.4,3,6,0
80.5,3,6,0
80.6,3,6,0
80.7,3,6,0
80.8,3,6,0
80.9,3,6,0
81,3,6,0
81.1,3,6,0
81.2,3,6,0
81.3,3,6,0
81.4,3,6,0
81.5,3,6,0
81.6,3,6,0
81.7,3,6,0
81.8,3,6,0
81.9,3,6,0
82,4,7,1
82.1,4,7,1
82.2,4,7,1
82.3,4,7,1
82.4,4,7,1
82.5,4,7,1
82.6,4,7,1
82.7,4,7,1
82.8,4,7,1
82.9,4,7,1
83,4,7,1
83.1,4,7,1
83.2,4,7,1
83.3,4,7,1
83.4,4,7,1
83.5,4,7,1
83.6,4,7,1
83.7,4,7,1
83.8,4,7,1
83.9,4,7,1
84,5,8,2
84.1,5,8,2
84.2,5,8,2
84.3,5,8,2
84.4,5,8,2
84.5,5,8,2
84.6,5,8,2
84.7,5,8,2
84.8,5,8,2
84.9,5,8,2
85,5,8,2
85.1,5,8,2
85.2,5,8,2
85.3,5,8,2
85.4,5,8,2
85.5,5,8,2
85.6,5,8,2
85.7,5,8,2
85.8,5,8,2
85.9,5,8,2
86,6,9,3
86.1,6,9,3
86.2,6,9,3
86.3,6,9,3
86.4,6,9,3
86.5,6,9,3
86.6,6,9,3
86.7,6,9,3
86.8,6,9,3
86.9,6,9,3
87,6,9,3
87.1,6,9,3
87.2,6,9,3
87.3,6,9,3
87.4,6,9,3
87.5,6,10,2
87.6,6,10,2
87.7,6,10,2
87.8,6,10,2
87.9,6,10,2
88,6,10,2
88.1,6,10,2
88.2,6,10,2
88.3,6,10,2
88.4,6,10,2
88.5,6,10,2
88.6,6,10,2
88.7,6,10,2
88.8,6,10,2
88.9,6,10,2
89,6,10,2
89.1,5,9,1
89.2,5,9,1
89.3,5,9,1
89.4,5,9,1
89.5,5,9,1
89.6,5,9,1
89.7,5,9,1
89.8,5,9,1
89.9,5,9,1
90,5,9,1
90.1,5,9,1
90.2,5,9,1
90.3,5,9,1
90.4,5,9,1
90.5,5,9,1
90.6,5,9,1
90.7,5,9,1
90.8,5,9,1
90.9,5,9,1
91,5,9,1
91.1,4,8,0
91.2,4,8,0
91.3,4,8,0
91.4,4,8,0
91.5,4,8,0
91.6,4,8,0
91.7,4,8,0
91.8,4,8,0
91.9,4,8,0
92,4,8,0
92.1,4,8,0
92.2,4,8,0
92.3,4,8,0
92.4,4,8,0
92.5,4,8,0
92.6,4,8,0
92.7,4,8,0
92.8,4,8,0
92.9,4,8,0
93,4,8,0
93.1,3,7,-1
93.2,3,7,-1
93.3,3,7,-1
93.4,3,7,-1
93.5,3,7,-1
93.6,3,7,-1
93.7,3,7,-1
93.8,3,7,-1
93.9,3,7,-1
94,3,7,-1
94.1,3,7,-1
94.2,3,7,-1
94.3,3,7,-1
94.4,3,7,-1
94.5,3,7,-1
94.6,3,7,-1
94.7,3,7,-1
94.8,3,7,-1
94.9,3,7,-1
95,3,7,-1
95.1,2,6,-2
95.2,2,6,-2
95.3,2,6,-2
95.4,2,6,-2
95.5,2,6,-2
95.6,2,6,-2
95.7,2,6,-2
95.8,2,6,-2
95.9,2,6,-2
96,2,6,-2
96.1,2,6,-2
96.2,2,6,-2
96.3,2,6,-2
96.4,2,6,-2
96.5,2,6,-2
96.6,2,6,-2
96.7,2,6,-2
96.8,2,6,-2
96.9,2,6,-2
97,2,6,-2
97.1,1,5,-3
97.2,1,5,-3
97.3,1,5,-3
97.4,1,5,-3
97.5,1,5,-3
97.6,1,5,-3
97.7,1,5,-3
97.8,1,5,-3
97.9,1,5,-3
98,1,5,-3
98.1,1,5,-3
98.2,1,5,-3
98.3,1,5,-3
98.4,1,5,-3
98.5,1,5,-3
98.6,1,5,-3
98.7,1,5,-3
98.8,1,5,-3
98.9,1,5,-3
99,1,5,-3
99.1,0,4,-4
99.2,0,4,-4
99.3,0,4,-4
99.4,0,4,-4
99.5,0,4,-4
99.6,0,4,-4
99.7,0,4,-4
99.8,0,4,-4
99.9,0,4,-4
100,0,4,-4
100.1,0,4,-4
100.2,0,4,-4
100.3,0,4,-4
100.4,0,4,-4
100.5,0,4,-4
100.6,0,4,-4
100.7,0,4,-4
100.8,0,4,-4
100.9,0,4,-4
101,1,5,-3
101.1,1,5,-3
101.2,1,5,-3
101.3,1,5,-3
101.4,1,5,-3
101.5,1,5,-3
101.6,1,5,-3
101.7,1,5,-3
101.8,1,5,-3
101.9,1,5,-3
102,1,5,-3
102.1,1,5,-3
102.2,1,5,-3
102.3,1,5,-3
102.4,1,5,-3
102.5,1,5,-3
102.6,1,5,-3
102.7,1,5,-3
102.8,1,5,-3
102.9,1,5,-3
103,2,6,-2
103.1,2,6,-2
103.2,2,6,-2
103.3,2,6,-2
103.4,2,6,-2
103.5,2,6,-2
103.6,2,6,-2
103.7,2,6,-2
103.8,2,6,-2
103.9,2,6,-2
104,2,6,-2
104.1,2,6,-2
104.2,2,6,-2
104.3,2,6,-2
104.4,2,6,-2
104.5,2,6,-2
104.6,2,6,-2
104.7,2,6,-2
104.8,2,6,-2
104.9,2,6,-2
105,3,7,-1
105.1,3,7,-1
105.2,3,7,-1
105.3,3,7,-1
105.4,3,7,-1
105.5,3,7,-1
105.6,3,7,-1
105.7,3,7,-1
105.8,3,7,-1
105.9,3,7,-1
106,3,7,-1
106.1,3,7,-1
106.2,3,7,-1
106.3,3,7,-1
106.4,3,7,-1
106.5,3,7,-1
106.6,3,7,-1
106.7,3,7,-1
106.8,3,7,-1
106.9,3,7,-1
107,4,8,0
107.1,4,8,0
107.2,4,8,0
107.3,4,8,0
107.4,4,8,0
107.5,4,8,0
107.6,4,8,0
107.7,4,8,0
107.8,4,8,0
107.9,4,8,0
108,4,8,0
108.1,4,8,0
108.2,4,8,0
108.3,4,8,0
108.4,4,8,0
108.5,4,8,0
108.6,4,8,0
108.7,4,8,0
108.8,4,8,0
108.9,4,8,0
109,5,9,1
109.1,5,9,1
109.2,5,9,1
109.3,5,9,1
109.4,5,9,1
109.5,5,9,1
109.6,5,9,1
109.7,5,9,1
109.8,5,9,1
109.9,5,9,1
110,5,9,1
110.1,5,9,1
110.2,5,9,1
110.3,5,9,1
110.4,5,9,1
110.5,5,9,1
110.6,5,9,1
110.7,5,9,1
110.8,5,9,1
110.9,5,9,1
111,6,10,2
111.1,6,10,2
111.2,6,10,2
111.3,6,10,2
111.4,6,10,2
111.5,6,10,2
111.6,6,10,2
111.7,6,10,2
111.8,6,10,2
111.9,6,10,2
112,6,10,2
112.1,6,10,2
112.2,6,10,2
112.3,6,10,2
112.4,6,10,2
112.5,6,11,1
112.6,6,11,1
112.7,6,11,1
112.8,6,11,1
112.9,6,11,1
113,6,11,1
113.1,6,11,1
113.2,6,11,1
113.3,6,11,1
113.4,6,11,1
113.5,6,11,1
113.6,6,11,1
113.7,6,11,1
113.8,6,11,1
113.9,6,11,1
114,6,11,1
114.1,5,10,0
114.2,5,10,0
114.3,5,10,0
114.4,5,10,0
114.5,5,10,0
114.6,5,10,0
114.7,5,10,0
114.8,5,10,0
114.9,5,10,0
115,5,10,0
115.1,5,10,0
115.2,5,10,0
115.3,5,10,0
115.4,5,10,0
115.5,5,10,0
115.6,5,10,0
115.7,5,10,0
115.8,5,10,0
115.9,5,10,0
116,5,10,0
116.1,4,9,-1
116.2,4,9,-1
116.3,4,9,-1
116.4,4,9,-1
116.5,4,9,-1
116.6,4,9,-1
116.7,4,9,-1
116.8,4,9,-1
116.9,4,9,-1
117,4,9,-1
117.1,4,9,-1
117.2,4,9,-1
117.3,4,9,-1
117.4,4,9,-1
117.5,4,9,-1
117.6,4,9,-1
117.7,4,9,-1
117.8,4,9,-1
117.9,4,9,-1
118,4,9,-1
118.1,3,8,-2
118.2,3,8,-2
118.3,3,8,-2
118.4,3,8,-2
118.5,3,8,-2
118.6,3,8,-2
118.7,3,8,-2
118.8,3,8,-2
118.9,3,8,-2
119,3,8,-2
119.1,3,8,-2
119.2,3,8,-2
119.3,3,8,-2
119.4,3,8,-2
119.5,3,8,-2
119.6,3,8,-2
119.7,3,8,-2
119.8,3,8,-2
119.9,3,8,-2
120,3,8,-2
120.1,2,7,-3
120.2,2,7,-3
120.3,2,7,-3
120.4,2,7,-3
120.5,2,7,-3
120.6,2,7,-3
120.7,2,7,-3
120.8,2,7,-3
120.9,2,7,-3
121,2,7,-3
121.1,2,7,-3
121.2,2,7,-3
121.3,2,7,-3
121.4,2,7,-3
121.5,2,7,-3
121.6,2,7,-3
121.7,2,7,-3
121.8,2,7,-3
121.9,2,7,-3
122,2,7,-3
122.1,1,6,-4
122.2,1,6,-4
122.3,1,6,-4
122.4,1,6,-4
122.5,1,6,-4
122.6,1,6,-4
122.7,1,6,-4
122.8,1,6,-4
122.9,1,6,-4
123,1,6,-4
123.1,1,6,-4
123.2,1,6,-4
123.3,1,6,-4
123.4,1,6,-4
123.5,1,6,-4
123.6,1,6,-4
123.7,1,6,-4
123.8,1,6,-4
123.9,1,6,-4
124,1,6,-4
124.1,0,5,-5
124.2,0,5,-5
124.3,0,5,-5
124.4,0,5,-5
124.5,0,5,-5
124.6,0,5,-5
124.7,0,5,-5
124.8,0,5,-5
124.9,0,5,-5
125,0,-5,5
125.1,0,-5,5
125.2,0,-5,5
125.3,0,-5,5
125.4,0,-5,5
125.5,0,-5,5
125.6,0,-5,5
125.7,0,-5,5
125.8,0,-5,5
125.9,0,-5,5
126,1,-4,6
126.1,1,-4,6
126.2,1,-4,6
126.3,1,-4,6
126.4,1,-4,6
126.5,1,-4,6
126.6,1,-4,6
126.7,1,-4,6
126.8,1,-4,6
126.9,1,-4,6
127,1,-4,6
127.1,1,-4,6
127.2,1,-4,6
127.3,1,-4,6
127.4,1,-4,6
127.5,1,-4,6
127.6,1,-4,6
127.7,1,-4,6
127.8,1,-4,6
127.9,1,-4,6
128,2,-3,7
128.1,2,-3,7
128.2,2,-3,7
128.3,2,-3,7
128.4,2,-3,7
128.5,2,-3,7
128.6,2,-3,7
128.7,2,-3,7
128.8,2,-3,7
128.9,2,-3,7
129,2,-3,7
129.1,2,-3,7
129.2,2,-3,7
129.3,2,-3,7
129.4,2,-3,7
129.5,2,-3,7
129.6,2,-3,7
129.7,2,-3,7
129.8,2,-3,7
129.9,2,-3,7
130,3,-2,8
130.1,3,-2,8
130.2,3,-2,8
130.3,3,-2,8
130.4,3,-2,8
130.5,3,-2,8
130.6,3,-2,8
130.7,3,-2,8
130.8,3,-2,8
130.9,3,-2,8
131,3,-2,8
131.1,3,-2,8
131.2,3,-2,8
131.3,3,-2,8
131.4,3,-2,8
131.5,3,-2,8
131.6,3,-2,8
131.7,3,-2,8
131.8,3,-2,8
131.9,3,-2,8
132,4,-1,9
132.1,4,-1,9
132.2,4,-1,9
132.3,4,-1,9
132.4,4,-1,9
132.5,4,-1,9
132.6,4,-1,9
132.7,4,-1,9
132.8,4,-1,9
132.9,4,-1,9
133,4,-1,9
133.1,4,-1,9
133.2,4,-1,9
133.3,4,-1,9
133.4,4,-1,9
133.5,4,-1,9
133.6,4,-1,9
133.7,4,-1,9
133.8,4,-1,9
133.9,4,-1,9
134,5,0,10
134.1,5,0,10
134.2,5,0,10
134.3,5,0,10
134.4,5,0,10
134.5,5,0,10
134.6,5,0,10
134.7,5,0,10
134.8,5,0,10
134.9,5,0,10
135,5,0,10
135.1,5,0,10
135.2,5,0,10
135.3,5,0,10
135.4,5,0,10
135.5,5,0,10
135.6,5,0,10
135.7,5,0,10
135.8,5,0,10
135.9,5,0,10
136,6,1,11
136.1,6,1,11
136.2,6,1,11
136.3,6,1,11
136.4,6,1,11
136.5,6,1,11
136.6,6,1,11
136.7,6,1,11
136.8,6,1,11
136.9,6,1,11
137,6,1,11
137.1,6,1,11
137.2,6,1,11
137.3,6,1,11
137.4,6,1,11
137.5,6,0,12
137.6,6,0,12
137.7,6,0,12
137.8,6,0,12
137.9,6,0,12
138,6,0,12
138.1,6,0,12
138.2,6,0,12
138.3,6,0,12
138.4,6,0,12
138.5,6,0,12
138.6,6,0,12
138.7,6,0,12
138.8,6,0,12
138.9,6,0,12
139,6,0,12
139.1,5,-1,11
139.2,5,-1,11
139.3,5,-1,11
139.4,5,-1,11
139.5,5,-1,11
139.6,5,-1,11
139.7,5,-1,11
139.8,5,-1,11
139.9,5,-1,11
140,5,-1,11
140.1,5,-1,11
140.2,5,-1,11
140.3,5,-1,11
140.4,5,-1,11
140.5,5,-1,11
140.6,5,-1,11
140.7,5,-1,11
140.8,5,-1,11
140.9,5,-1,11
141,5,-1,11
141.1,4,-2,10
141.2,4,-2,10
141.3,4,-2,10
141.4,4,-2,10
141.5,4,-2,10
141.6,4,-2,10
141.7,4,-2,10
141.8,4,-2,10
141.9,4,-2,10
142,4,-2,10
142.1,4,-2,10
142.2,4,-2,10
142.3,4,-2,10
142.4,4,-2,10
142.5,4,-2,10
142.6,4,-2,10
142.7,4,-2,10
142.8,4,-2,10
142.9,4,-2,10
143,4,-2,10
143.1,3,-3,9
143.2,3,-3,9
143.3,3,-3,9
143.4,3,-3,9
143.5,3,-3,9
143.6,3,-3,9
143.7,3,-3,9
143.8,3,-3,9
143.9,3,-3,9
144,3,-3,9
144.1,3,-3,9
144.2,3,-3,9
144.3,3,-3,9
144.4,3,-3,9
144.5,3,-3,9
144.6,3,-3,9
144.7,3,-3,9
144.8,3,-3,9
144.9,3,-3,9
145,3,-3,9
145.1,2,-4,8
145.2,2,-4,8
145.3,2,-4,8
145.4,2,-4,8
145.5,2,-4,8
145.6,2,-4,8
145.7,2,-4,8
145.8,2,-4,8
145.9,2,-4,8
146,2,-4,8
146.1,2,-4,8
146.2,2,-4,8
146.3,2,-4,8
146.4,2,-4,8
146.5,2,-4,8
146.6,2,-4,8
146.7,2,-4,8
146.8,2,-4,8
146.9,2,-4,8
147,2,-4,8
147.1,1,-5,7
147.2,1,-5,7
147.3,1,-5,7
147.4,1,-5,7
147.5,1,-5,7
147.6,1,-5,7
147.7,1,-5,7
147.8,1,-5,7
147.9,1,-5,7
148,1,-5,7
148.1,1,-5,7
148.2,1,-5,7
148.3,1,-5,7
148.4,1,-5,7
148.5,1,-5,7
148.6,1,-5,7
148.7,1,-5,7
148.8,1,-5,7
148.9,1,-5,7
149,1,-5,7
149.1,0,-6,6
149.2,0,-6,6
149.3,0,-6,6
149.4,0,-6,6
149.5,0,-6,6
149.6,0,-6,6
149.7,0,-6,6
149.8,0,-6,6
149.9,0,-6,6
150,0,-6,6
150.1,0,-6,6
150.2,0,-6,6
150.3,0,-6,6
150.4,0,-6,6
150.5,0,-6,6
150.6,0,-6,6
150.7,0,-6,6
150.8,0,-6,6
150.9,0,-6,6
151,1,-5,7
151.1,1,-5,7
151.2,1,-5,7
151.3,1,-5,7
151.4,1,-5,7
151.5,1,-5,7
151.6,1,-5,7
151.7,1,-5,7
151.8,1,-5,7
151.9,1,-5,7
152,1,-5,7
152.1,1,-5,7
152.2,1,-5,7
152.3,1,-5,7
152.4,1,-5,7
152.5,1,-5,7
152.6,1,-5,7
152.7,1,-5,7
152.8,1,-5,7
152.9,1,-5,7
153,2,-4,8
153.1,2,-4,8
153.2,2,-4,8
153.3,2,-4,8
153.4,2,-4,8
153.5,2,-4,8
153.6,2,-4,8
153.7,2,-4,8
153.8,2,-4,8
153.9,2,-4,8
154,2,-4,8
154.1,2,-4,8
154.2,2,-4,8
154.3,2,-4,8
154.4,2,-4,8
154.5,2,-4,8
154.6,2,-4,8
154.7,2,-4,8
154.8,2,-4,8
154.9,2,-4,8
155,3,-3,9
155.1,3,-3,9
155.2,3,-3,9
155.3,3,-3,9
155.4,3,-3,9
155.5,3,-3,9
155.6,3,-3,9
155.7,3,-3,9
155.8,3,-3,9
155.9,3,-3,9
156,3,-3,9
156.1,3,-3,9
156.2,3,-3,9
156.3,3,-3,9
156.4,3,-3,9
156.5,3,-3,9
156.6,3,-3,9
156.7,3,-3,9
156.8,3,-3,9
156.9,3,-3,9
157,4,-2,10
157.1,4,-2,10
157.2,4,-2,10
157.3,4,-2,10
157.4,4,-2,10
157.5,4,-2,10
157.6,4,-2,10
157.7,4,-2,10
157.8,4,-2,10
157.9,4,-2,10
158,4,-2,10
158.1,4,-2,10
158.2,4,-2,10
158.3,4,-2,10
158.4,4,-2,10
158.5,4,-2,10
158.6,4,-2,10
158.7,4,-2,10
158.8,4,-2,10
158.9,4,-2,10
159,5,-1,11
159.1,5,-1,11
159.2,5,-1,11
159.3,5,-1,11
159.4,5,-1,11
159.5,5,-1,11
159.6,5,-1,11
159.7,5,-1,11
159.8,5,-1,11
159.9,5,-1,11
160,5,-1,11
160.1,5,-1,11
160.2,5,-1,11
160.3,5,-1,11
160.4,5,-1,11
160.5,5,-1,11
160.6,5,-1,11
160.7,5,-1,11
160.8,5,-1,11
160.9,5,-1,11
161,6,0,12
161.1,6,0,12
161.2,6,0,12
161.3,6,0,12
161.4,6,0,12
161.5,6,0,12
161.6,6,0,12
161.7,6,0,12
161.8,6,0,12
161.9,6,0,12
162,6,0,12
162.1,6,0,12
162.2,6,0,12
162.3,6,0,12
162.4,6,0,12
162.5,6,-1,13
162.6,6,-1,13
162.7,6,-1,13
162.8,6,-1,13
162.9,6,-1,13
163,6,-1,13
163.1,6,-1,13
163.2,6,-1,13
163.3,6,-1,13
163.4,6,-1,13
163.5,6,-1,13
163.6,6,-1,13
163.7,6,-1,13
163.8,6,-1,13
163.9,6,-1,13
164,6,-1,13
164.1,5,-2,12
164.2,5,-2,12
164.3,5,-2,12
164.4,5,-2,12
164.5,5,-2,12
164.6,5,-2,12
164.7,5,-2,12
164.8,5,-2,12
164.9,5,-2,12
165,5,-2,12
165.1,5,-2,12
165.2,5,-2,12
165.3,5,-2,12
165.4,5,-2,12
165.5,5,-2,12
165.6,5,-2,12
165.7,5,-2,12
165.8,5,-2,12
165.9,5,-2,12
166,5,-2,12
166.1,4,-3,11
166.2,4,-3,11
166.3,4,-3,11
166.4,4,-3,11
166.5,4,-3,11
166.6,4,-3,11
166.7,4,-3,11
166.8,4,-3,11
166.9,4,-3,11
167,4,-3,11
167.1,4,-3,11
167.2,4,-3,11
167.3,4,-3,11
167.4,4,-3,11
167.5,4,-3,11
167.6,4,-3,11
167.7,4,-3,11
167.8,4,-3,11
167.9,4,-3,11
168,4,-3,11
168.1,3,-4,10
168.2,3,-4,10
168.3,3,-4,10
168.4,3,-4,10
168.5,3,-4,10
168.6,3,-4,10
168.7,3,-4,10
168.8,3,-4,10
168.9,3,-4,10
169,3,-4,10
169.1,3,-4,10
169.2,3,-4,10
169.3,3,-4,10
169.4,3,-4,10
169.5,3,-4,10
169.6,3,-4,10
169.7,3,-4,10
169.8,3,-4,10
169.9,3,-4,10
170,3,-4,10


==> data/comb_25GHz.csv <==
freq,psd
1552.55000122717,-61.708980341007
1552.55502248458,-63.0418374203891
1552.56004770043,-61.8068197389849
1552.56507687481,-60.7529488734026
1552.57010215574,-62.3702194398235
1552.57512746922,-63.4831543566669
1552.58014888915,-62.3944348340271
1552.58517426766,-61.4746830899248
1552.59020360482,-63.290174202329
1552.59522512228,-63.208743358595
1552.60025452455,-62.7135207285501
1552.60527610703,-62.5618417322308
1552.6103016482,-64.0090075628932
1552.61532722191,-62.9882457260878
1552.62035675442,-63.5238108456123
1552.62537846693,-60.6925257053126
1552.63040413824,-62.1304825429994
1552.63542984208,-61.0666291202991
1552.64045557847,-63.2282506616842
1552.64548134738,-61.7502381176052
1552.65050714884,-61.9248488425763
1552.65554083572,-61.0558559325239
1552.66056277583,-63.2976173984295
1552.66558474842,-63.418593761019
1552.67061460654,-63.064310976548
1552.67564057071,-60.360244657417
1552.68066264084,-63.3458086780148
1552.68568867005,-62.863108042562
1552.69071473181,-62.4449780223899
1552.6957486794,-62.9273710436362
1552.70076695293,-62.3091094485882
1552.7057931123,-62.5612602386994
1552.71081930421,-62.4658856751315
1552.71584552867,-62.4539433283185
1552.72087178566,-62.729765268865
1552.72590200199,-61.5161284128887
1552.73092439727,-34.819009935252
1552.73595467874,-62.8494712177146
1552.74097713904,-61.7365943541744
1552.74600748564,-62.6502221657663
1552.75103393791,-62.018704103547
1552.75605649577,-61.4030288845604
1552.7610830131,-61.2421011568982
1552.76611348997,-62.9800182824035
1552.77113614538,-62.4941388929732
1552.77616276034,-60.3464214895477
1552.78119333493,-63.1836618994791
1552.786220015,-61.6222184975179
1552.79124672762,-63.4639169713913
1552.79627347278,-63.8757615886853
1552.80129632331,-63.1803670130484
1552.80632706075,-62.2304787091458
1552.81134997631,-62.4281776753246
1552.81637685164,-61.2353616082214
1552.82140768679,-61.0223043996748
1552.82643069992,-62.7987447045751
1552.83145767289,-63.4611641606629
1552.8364846784,-63.0812996200943
1552.84151171646,-62.8949255283908
1552.84653878707,-62.9474641564734
1552.85156589022,-61.3179048578694
1552.85659695339,-62.0752382989322
1552.86162019419,-63.0135457628104
1552.86664739499,-62.9247485451566
1552.87167855588,-61.9468676550581
1552.87670974938,-62.5884145900115
1552.88172919271,-62.431320998758
1552.88676437895,-62.3179991274771
1552.89178781491,-63.4958011500757
1552.89681128338,-63.6411814728077
1552.90184263974,-60.6330892911141
1552.90686617326,-61.9966060385184
1552.91189759477,-61.4938523472418
1552.91692512111,-62.1761208821839
1552.92195268001,-62.5182435581907
1552.92698027146,-63.0599542082343
1552.93200396762,-26.2498954282953
1552.93703555203,-62.5368727887798
1552.94205931325,-62.2817135620923
1552.94708703489,-62.6753986805624
1552.95211478909,-61.9685879016772
1552.95714257584,-63.1590677621551
1552.96217039515,-63.3765884780485
1552.96719824702,-61.9480227396089
1552.97222613144,-63.3125390697762
1552.97725797649,-60.4067274939671
1552.98228985415,-63.2200405508343
1552.98731390817,-63.926514125739
1552.9923379947,-63.0681377390435
1552.99736997008,-61.3523773202337
1553.00239412167,-62.1919420134437
1553.007422234,-63.1919267010868
1553.01245037888,-61.968689123167
1553.01747855632,-63.4691284157412
1553.02251069463,-61.9144379001703
1553.02753500889,-62.9532785384672
1553.03256328401,-62.6375337737036
1553.03759159169,-62.1597426357508
1553.04261993194,-63.0160807139861
1553.04764830474,-62.2302588506539
1553.05267671011,-62.7117268269649
1553.05770907652,-61.9602512340419
1553.06273754703,-63.1103268168049
1553.06776212158,-63.3119386880895
1553.07279065719,-63.6819632466613
1553.07781922537,-62.9327868298861
1553.08285175472,-62.0215494138059
1553.08787645942,-63.6555170898222
1553.09290905394,-61.2283199042729
1553.0979377524,-62.4617659085624
1553.10296255472,-61.978714304754
1553.10799524701,-63.0217679069062
1553.11302404317,-61.7139763815099
1553.1180489431,-62.939154674339
1553.12307780436,-61.6436389979499
1553.12810669818,-63.381996457888
1553.13313562457,-17.0925468896654
1553.13816458353,-62.4198799848481
1553.14319750397,-63.3019069867057
1553.14822259915,-61.4580523823756
1553.15325165581,-62.4900102899576
1553.15828074504,-62.7881488361982
1553.16331379585,-64.0970263184025
1553.1683390212,-63.0443246848442
1553.17336820814,-62.6380660184204
1553.17839742764,-62.702568733862
1553.18342667971,-61.6860941599206
1553.1884598935,-62.5311370338549
1553.19348528157,-61.4540834519848
1553.19851856055,-60.4929161662434
1553.20354401371,-62.4674715229858
1553.20857342863,-62.8185713629611
1553.2136068054,-61.7605799704932
1553.2186323562,-61.6288171698605
1553.22366579816,-61.7871132648135
1553.2286953434,-62.2459984736088
1553.23372099184,-63.2486035444846
1553.2387545316,-61.9726521226089
1553.24378417456,-62.2444366634259
1553.24881385009,-62.7069361815562
1553.25383962873,-63.7440755524721
1553.25887329888,-62.3130190322794
1553.26390307214,-63.0029695594962
1553.26893287797,-61.997069982895
1553.27396664595,-62.846939713022
1553.27899258735,-63.116930482391
1553.28401856129,-63.0010558426756
1553.2890484974,-62.355898888852
1553.29407846608,-63.5591594783595
1553.29910846734,-63.1804073602376
1553.30414243091,-62.4716107067745
1553.3091685676,-63.0328808569655
1553.31419866659,-63.1582118023137
1553.31923272797,-62.7958738113697
1553.32426682197,-61.7444101551717
1553.32928915905,-9.52981521534699
1553.33431938835,-62.5994144865942
1553.33934965024,-61.7065853583445
1553.34438387464,-61.8444580483278
1553.34941027176,-62.723802165134
1553.35444063139,-62.6593216656929
1553.3594710236,-62.2719902611192
1553.36450537842,-63.675231446119
1553.36953190576,-61.6655868730435
1553.3745663258,-62.9567780916093
1553.37959291825,-63.7882818474573
1553.38462347337,-61.3916837861635
1553.38965406107,-62.7563066455043
1553.39468468135,-62.2822143507053
1553.39971926443,-61.9311149672171
1553.40474601966,-61.0517739867494
1553.40978066796,-62.2569773549636
1553.41480748832,-61.8600515758811
1553.41983827152,-61.8839361593278
1553.42486908731,-63.4758265001352
1553.42989993568,-63.1033379700402
1553.43493474702,-62.4548465762406
1553.43996173018,-61.8876133571179
1553.44499267631,-61.8856015064342
1553.45002365502,-61.9371409907082
1553.45505466633,-62.1548790384495
1553.46008571022,-63.2627828077077
1553.46512071724,-63.0714628559208
1553.47015182633,-62.7620203637426
1553.47517903741,-61.8666604239503
1553.48021021165,-60.9273453864043
1553.48524141848,-60.3201982119681
1553.4902726579,-60.3826137127142
1553.4953078606,-61.6213198676908
1553.5003352345,-63.2609255576132
1553.50536657169,-62.6943541358231
1553.51039794147,-59.7195803921236
1553.51542934384,-62.3615869150717
1553.5204607788,-61.507553594887
1553.52549617719,-63.4495392726249
1553.53052374649,-62.9013079747622
1553.53555527922,-2.91226270939277
1553.54058684454,-62.0637414089911
1553.54561844246,-61.8334340893536
1553.55065400395,-63.0249023996664
1553.55568566708,-62.5898771464275
1553.56071343177,-60.042891188806
1553.56574516006,-62.4536281069071
1553.57078085202,-61.1714700599419
1553.57580871443,-62.9157977778013
1553.5808405405,-63.1827155247549
1553.58587239917,-62.4513683766204
1553.59090429043,-61.4308427832417
1553.59593621429,-63.3406253646705
1553.60096817074,-63.380044451932
1553.6060001598,-62.3080832520753
1553.61103218144,-62.1839196851477
1553.61606423569,-62.6998364667835
1553.62109632253,-63.6811426466829
1553.62613237332,-63.2494833724405
1553.63116452539,-62.6546340200188
1553.63619277864,-63.2063546832529
1553.64122892731,-62.4750150799494
1553.64625724571,-60.8256978423916
1553.65128952814,-62.6525266113397
1553.65632184317,-61.2604295892753
1553.6613541908,-62.9603866743499
1553.66638657103,-63.032286590459
1553.67141898386,-62.1876509893843
1553.67645142929,-61.3139660845864
1553.68148390732,-61.5258111372196
1553.68651641796,-62.2745263556283
1553.69154896119,-62.3976874268127
1553.69658546874,-62.9262380599678
1553.7016180772,-60.4651695153174
1553.70664678651,-62.2065289795143
1553.71167946015,-56.6231089770949
1553.7167121664,-60.7751074298277
1553.72174883709,-60.9570404396625
1553.72677767671,-61.6585732213383
1553.73181441266,-62.1935003721849
1553.73684724935,2.39561720582017
1553.7418761867,-60.412957413458
1553.74691302054,-61.3228027693578
1553.75194202305,-62.3748353200484
1553.75697892215,-60.8431687601778
1553.76200798983,-55.6861989135348
1553.76704102212,-61.9380760026565
1553.77207408703,-62.6952989697164
1553.77710718454,-62.1303451476002
1553.78214031465,-62.540962797475
1553.78717740955,-63.15677402874
1553.79221060491,-61.0506480744336
1553.79723990066,-61.584235533219
1553.80227316121,-62.0130730908112
1553.80730645437,-61.8294369861982
1553.81233978013,-62.9022844783361
1553.81737313851,-61.9803940202601
1553.8224065295,-62.7748268855461
1553.8274399531,-61.7035072654571
1553.83247340931,-62.3340731756387
1553.83750689812,-64.4660242165779
1553.84254435201,-60.7704563780144
1553.84757790607,-62.7728477411628
1553.85260756025,-62.5611604887878
1553.85764117951,-63.1308977149381
1553.86267483139,-63.0825682897287
1553.86770851588,-63.5697071908488
1553.87274223299,-62.8351272441171
1553.87777991533,-61.6399691441933
1553.88280976503,-60.6092152665368
1553.88784357998,-60.1138982515574
1553.89288136024,-62.4166486843481
1553.89791524044,-61.3349816776248
1553.90294915325,-60.5705015433698
1553.9079791659,-51.2617715739973
1553.91301707673,-53.1878447039572
1553.91804715455,-61.2639839292112
1553.92308513066,-61.3466284652549
1553.92811920656,-61.7824102788545
1553.93315331507,6.12570569855112
1553.93818745619,-49.390686474745
1553.94322162994,-61.4623878459892
1553.94825190331,-60.3515112509956
1553.95328614227,-60.7214655074119
1553.95832041384,-58.4250653486547
1553.96335471803,-51.0249003043492
1553.96839298793,-61.6499614141293
1553.97342735739,-60.4091458826519
1553.97845782632,-62.756384063447
1553.98349619416,-62.1102232040772
1553.98853066147,-60.3189753786222
1553.99356122819,-60.6358502577012
1553.99860362721,-62.556429262443
1554.00363425914,-61.3343466730137
1554.00866885694,-63.6823276382842
1554.01370348736,-62.9825367985766
1554.01873815041,-62.3140451418811
1554.02377284607,-62.9227041580183
1554.02880364097,-60.429823268862
1554.03383840186,-63.5385603432141
1554.03887319537,-62.3260567508726
1554.04391195497,-61.6294242018157
1554.04894288026,-61.2129801229253
1554.05397777164,-61.0021491246156
1554.05901269565,-62.4783196032577
1554.06405158585,-62.1938190239637
1554.06908657514,-63.3269884974851
1554.07411766342,-63.1250839700609
1554.07915271793,-62.6412457307675
1554.08419173874,-62.3043330656496
1554.08922292483,-59.866001971184
1554.09425807722,-61.4740538439024
1554.09929326224,-61.0981969822197
1554.10432847988,-60.1680455939966
1554.10936373015,-59.6938258287338
1554.11439901305,-51.1318452254197
1554.11943432858,-59.6132934505198
1554.12446967674,-61.406860422081
1554.12950505752,-61.3638560451788
1554.13454440487,-47.6395737160837
1554.13957985094,8.66119020738605
1554.14461532964,-61.4301269006403
1554.14965084098,-61.3492050279095
1554.15468638494,-60.8505922566288
1554.15971802748,-59.3806277948636
1554.16475363668,-50.8680597149179
1554.16978927851,-60.5814367577145
1554.1748288871,-61.2461888679205
1554.17986459423,-61.9973080774861
1554.18490033398,-62.1762653931082
1554.18994004058,-60.0483640443635
1554.19497191139,-62.0443930665553
1554.20000381478,-61.5566166879044
1554.20503968504,-62.458165153955
1554.21007558794,-62.6474981412308
1554.21511152347,-63.3947188943171
1554.220151426,-61.8670580684415
1554.22518349244,-61.9401931726201
1554.23021952587,-62.3909368405508
1554.23525559195,-62.5199490050513
1554.24029562512,-62.3984727519882
1554.24533175649,-62.9794819509251
1554.25036398598,-63.1588296789708
1554.25540411714,-61.4475969984588
1554.26044034643,-62.9485118119251
1554.26547660835,-61.9332689317931
1554.27050896829,-62.961825142471
1554.27554529546,-62.4386112650414
1554.28058165527,-62.6526307909711
1554.28562198241,-61.1386204864186
1554.29065840752,-60.0293783175946
1554.29569486527,-59.6212812521468
1554.30073135567,-62.0823944022173
1554.3057639439,-62.3940524728839
1554.31080443437,-61.1948927634005
1554.31583708784,-50.9100780807297
1554.32087370877,-61.3332435195297
1554.32591036234,-61.485585676515
1554.33094704856,-61.7499826080635
1554.33598770236,-60.9834561039741
1554.34102445389,8.92847347803058
1554.34606123805,-61.1931654461192
1554.35109411984,-61.5711519929847
1554.35613490432,-60.9128939420207
1554.36117178641,-50.6275309359217
1554.36620476605,-55.6861270628979
1554.37124564854,-60.9784843629311
1554.37627869342,-60.9176350541448
1554.38131570607,-61.0468959061796
1554.38635668656,-62.7222305563835
1554.3913898293,-58.384202297111
1554.39643087514,-61.6842987816701
1554.4014680184,-63.1426960817774
1554.406501259,-63.7102597336775
1554.41154240286,-62.5727091969044
1554.4165757087,-62.1465834892555
1554.42161298252,-63.230585095067
1554.4266542244,-62.9234686418183
1554.43169156354,-63.0283486015444
1554.43672893533,-63.1936127919972
1554.44176240429,-62.0924062710743
1554.44679984135,-63.5061175871975
1554.4518412466,-61.9609211173557
1554.45687481343,-62.9184543572705
1554.46191234844,-59.9903698213955
1554.46695385172,-61.5942176804997
1554.47198751642,-62.7281950803616
1554.47702908505,-63.3672235975404
1554.48206281501,-62.5663888215951
1554.48710444899,-63.0114730414056
1554.49214217993,-60.3236901282855
1554.49717994353,-62.7011589533397
1554.50221380399,-60.7251033493204
1554.50725163287,-61.3265029276461
1554.5122894944,-61.4239550545223
1554.51733526032,-53.6729157413826
1554.52236925132,-56.7858286172705
1554.52740327492,-61.9545476411172
1554.53244126707,-62.7510573130758
1554.53747929187,-61.6843392255677
1554.54252128533,5.79169538498259
1554.54755937547,-54.4493229615615
1554.55259749826,-61.4939157193836
1554.55763171764,-60.7125165458489
1554.56266990572,-60.6431125710176
1554.56771206259,-52.7864559681375
1554.57275031601,-61.9880849418815
1554.57778860209,-61.7401150915747
1554.58282298462,-60.733875351463
1554.58786527222,-60.3698146356868
1554.59289972002,-61.9932900310966
1554.59794207298,-60.5007091538513
1554.60298445866,-61.8992106834231
1554.60801900438,-63.9533915993943
1554.61305358272,-62.9138156613914
1554.61809213005,-62.6628600379927
1554.62313464643,-61.8222392896492
1554.62817325911,-62.4685713621397
1554.63320796798,-64.2651891608486
1554.63824664595,-63.4896552388518
1554.64328929308,-62.6355766275394
1554.64832409987,-63.1283763121536
1554.65336681238,-63.8840017001216
1554.65840562102,-59.9505700547163
1554.66344052572,-62.538957502213
1554.66848333629,-63.1793306973008
1554.67352224292,-63.0835570632273
1554.67856118221,-62.2750708650828
1554.68360015417,-63.6334469194048
1554.68863915879,-60.4539645644388
1554.69368213284,-61.1238075749581
1554.69871726603,-61.8049942049126
1554.70375243184,-61.8113597211931
1554.70879550394,-62.5403198000552
1554.71383073502,-61.9513081047582
1554.7188738725,-55.5985770266115
1554.72391310578,-60.5428084255978
1554.72894843479,-62.9925219934746
1554.73399167035,-62.8634532949146
1554.73902706464,-63.5275921061989
1554.74406642857,4.03383754769493
1554.74910582516,-63.0295525527978
1554.75414919149,-63.5572256318289
1554.75918471636,-63.3446974468966
1554.76422421096,-62.9235218520132
1554.76926373823,-53.2589892236727
1554.77430329817,-62.6319600587482
1554.77935076517,-62.1104430040286
1554.78438251606,-61.629938753973
1554.78942217401,-61.8219196188045
1554.79446580191,-62.1577303146444
1554.79950158793,-61.0798751885376
1554.80454528122,-62.7515820922247
1554.80958506988,-62.7158560506508
1554.81462095384,-61.9355271969308
1554.81966080783,-62.6947836287181
1554.82470463191,-63.093382075522
1554.82974455126,-63.2574253284075
1554.83478056581,-61.2916212267071
1554.83982055049,-61.8494808906139
1554.84486056784,-63.7654272622478
1554.84990455542,-61.9343245743891
1554.85494463814,-60.2615490782844
1554.85998475355,-62.8869360876831
1554.86502490162,-61.6999693028116
1554.87006114472,-62.7414621704803
1554.87510135812,-63.5571353694437
1554.88014554191,-62.0933257785843
1554.88518582069,-61.3355377380923
1554.89022613215,-61.0334625760112
1554.8952625385,-61.9459932527443
1554.90030291529,-61.7497339961633
1554.90534726259,-61.9518527916379
1554.91038770476,-61.5161052233159
1554.91542424173,-59.9899595413064
1554.92046474923,-51.2656982966917
1554.92550922735,-61.7142751537526
1554.93054586227,-62.7433956191206
1554.93558646782,-62.017391218687
1554.94063104405,-61.6793367826849
1554.94567171498,7.25338386812562
1554.95070848052,-62.7553472051515
1554.95575315488,-62.4974652009641
1554.96079392385,-61.7380177480905
1554.9658347255,-50.6065190469331
1554.97087162167,-60.5164242717241
1554.97591248867,-62.0546188545187
1554.98095338834,-63.6176643153499
1554.98599825894,-60.5345984626764
1554.99103528574,-60.9688981715739
1554.99608022176,-60.5947116547389
1555.00111731388,-63.1871322105581
1555.00616231532,-62.7083878047427
1555.01119947275,-64.2324818372244
1555.01624060122,-63.8872164172577
1555.02128570079,-62.3235165741413
1555.0263229562,-61.9418333574548
1555.0313681212,-62.5083225505184
1555.03640544193,-62.988936981006
1555.04145067235,-63.290622356355
1555.04649199696,-63.0914710551458
1555.05152941568,-61.1996169202182
1555.05657474423,-62.4834667611145
1555.06161222828,-63.1784440422734
1555.06665368361,-62.689677229487
1555.07169911031,-61.6147097303962
1555.07674063104,-63.4269412028007
1555.08177824574,-62.8668255869804
1555.08681983183,-63.1383660064168
1555.09186538938,-62.8093755599528
1555.09690310207,-62.6226258861125
1555.10194478623,-62.9218801067118
1555.10699044194,-62.7816835390445
1555.11202825262,-61.4097582403585
1555.11707397376,-61.7770236204433
1555.12211578871,-52.7825520922098
1555.1271536974,-63.3979189853591
1555.13219951669,-62.1090339656499
1555.13723749071,-62.312766413856
1555.1422794364,-61.2336844259168
1555.14732535385,5.15788552714149
1555.15236736495,-61.5137747616154
1555.15740546964,-60.9523166969342
1555.16245148525,-60.9460590235272
1555.16748965528,-62.3180927645322
1555.17253573632,-53.958175672497
1555.1775779109,-61.9286218835277
1555.18261617894,-61.221343492029
1555.18765841888,-62.3340706472199
1555.19270069153,-63.8378572335086
1555.19774299686,-60.1508284892803
1555.2027853349,-63.0864539190203
1555.207831645,-61.2062378525254
1555.21287010906,-63.5389787547207
1555.2179164846,-62.4510759606478
1555.22295895345,-62.3854645019314
1555.22800539447,-63.0808600319242
1555.23304004976,-61.660563960096
1555.2380865562,-60.1528126395302
1555.2431252163,-63.2295901383704
1555.24816784862,-63.702360281001
1555.25321445324,-62.8271050166108
1555.25825715098,-62.840939963307
1555.26329988143,-61.2338241782735
1555.26834264458,-62.2785499740227
1555.27338544043,-64.3755323167575
1555.27842432926,-64.1560973376266
1555.28346719048,-63.5426545311726
1555.28851008441,-63.1313277700173
1555.29355301104,-62.2303297937691
1555.2985999102,-62.6056396787401
1555.30364684212,-61.907657609215
1555.30868592703,-62.0200578236956
1555.3137250446,-60.1503850574508
1555.31876813475,-63.4786413616864
1555.32381519756,-50.4853404119609
1555.32885835314,-59.803723287716
1555.33389760143,-62.2688406440147
1555.33894476243,-63.4093452317291
1555.34398801613,-61.9029805662823
1555.34902736245,5.90917604934015
1555.35407068154,-54.6389347762991
1555.35911797347,-62.9293310969793
1555.36415741784,-62.2807221842547
1555.36920083504,-63.553478093013
1555.37424428496,-54.2213576978849
1555.37929170782,-62.3959499120884
1555.38433128292,-62.2714904577916
1555.38937877124,-62.9407377238186
1555.39441841171,-62.9998936340823
1555.39946202517,-61.3861812204065
1555.40450961169,-61.9572146793263
1555.4095532906,-63.0366215610953
1555.4145930618,-61.8722018909399
1555.41964074654,-63.3780779965474
1555.42468452357,-63.8554706927664
1555.42972833332,-61.9503098398676
1555.43476823526,-62.6410394322522
1555.43981999149,-63.9411366522141
1555.44485995883,-63.4024286195123
1555.44989995883,-62.3701207542588
1555.45494787273,-62.643174507687
1555.45999187875,-63.1947858180973
1555.46503591748,-62.0776247856319
1555.47007604824,-62.7046473687892
1555.47512015237,-62.8069384368276
1555.48016822997,-62.0788693687293
1555.48520845878,-62.9620097651297
1555.49025266106,-61.8558535799047
1555.49530083688,-59.5225512592482
1555.50034116377,-60.8554330289416
1555.50538940507,-62.162146191813
1555.51043373823,-61.0248683355391
1555.51548204504,-62.1207137348474
1555.52052644367,-61.3912160831368
1555.52556299306,-52.6300818370204
1555.53060745707,-63.4519005349563
1555.53565589483,-63.5298047727848
1555.54069648325,-63.0236421585735
1555.54574104541,-63.1807683238365
1555.5507895814,5.47514295560664
1555.55583420903,-60.4627723802153
1555.56087492822,-63.1432387881029
1555.56591962126,-61.9646907472063
1555.57096828823,-61.9260622055616
1555.57600910551,-53.033956334516
1555.58105389671,-60.8607346368132
1555.58610266192,-62.3695699425347
1555.59114357728,-62.3984824648308
1555.59618846665,-63.2487632639367
1555.60123338873,-62.5748406509576
1555.60628228493,-62.3558148058944
1555.61132333108,-61.2244472923775
1555.61636835134,-64.1309254392945
1555.62141734578,-63.1268057211763
1555.6264624315,-62.2134923865984
1555.63150360845,-62.702799675799
1555.6365487596,-61.6151530545847
1555.64159788504,-63.7006165681221
1555.64664310166,-62.6687695206438
1555.6516844094,-63.4165507904478
1555.65672969145,-63.8878973624102
1555.66177500623,-60.7650315993054
1555.66682429542,-60.6196496401765
1555.67186967568,-62.2740618587431
1555.67691114692,-62.493438055053
1555.68196053437,-63.1649792872801
1555.6870060128,-62.1449400391328
1555.69205152397,-63.7346592079219
1555.69709706786,-62.4714206422691
1555.70213870261,-62.5809603851916
1555.70718825383,-63.2470908116368
1555.71222995399,-62.7428008826186
1555.71727957071,-62.7672685387927
1555.72232133628,-59.0967703093801
1555.72737101852,-54.3833724413475
1555.73241679151,-62.2449720479472
1555.73746259724,-62.392642536436
1555.7425084357,-62.8677395797098
1555.74755036479,-61.9084238907978
1555.75259626868,5.65620912109892
1555.75764220531,-62.2907990480696
1555.76268817467,-63.5469410001373
1555.76773811896,-61.9721849870125
1555.77278415381,-62.5774267360672
1555.77782627915,-52.2903903492153
1555.78287632171,-62.990214860505
1555.78791851246,-63.4267264516582
1555.79296862055,-62.5748944532515
1555.79801876142,-61.9123515514757
1555.80305710794,-61.9788797746798
1555.80811125672,-62.9043773627939
1555.8131496686,-62.4558260481234
1555.81819599804,-63.660084475291
1555.82324630269,-62.3682395532202
1555.82829269762,-63.4178237719337
1555.83333518276,-62.7741790621476
1555.83838952826,-63.5019427276876
1555.84342813625,-62.7307427488082
1555.84847466211,-64.0751023390237
1555.8535212207,-63.9218995174228
1555.85856781203,-62.7106649374741
1555.86361837879,-64.4921353598709
1555.86866109291,-61.3437542317518
1555.87371172519,-62.2287155121969
1555.87875450474,-63.4089499366807
1555.88380520256,-62.46288602676
1555.88884804753,-62.5659736961074
1555.89389881088,-62.2797902635601
1555.89894172129,-62.9523699829335
1555.90398860728,-62.1052038987192
1555.90903946893,-61.3777152373302
1555.91408247748,-60.604883017079
1555.91913340466,-62.0185448589795
1555.92417647865,-61.4054311823152
1555.92923141439,-53.8732703300934
1555.93427455384,-62.1772941369224
1555.93931772597,-62.6653568836369
1555.944368817,-61.9452493488235
1555.94941205458,-61.3039779730201
1555.95446321114,5.44745690289612
1555.95950651415,-62.5232882475313
1555.96455773626,-61.6014972324512
1555.96960504794,-63.1611024427562
1555.97465239236,-63.4471422116702
1555.97969582625,-53.4373319429706
1555.98474323614,-60.7155021845268
1555.98979067878,-62.3280234157058
1555.99483815416,-63.6189544190538
1555.99988566229,-62.695497528698
1556.00494108997,-61.3759602249492
1556.00998077679,-61.3310170154231
1556.01502838316,-63.2626275048624
1556.02007996577,-63.3841353254659
1556.02512369415,-61.9149837176877
1556.03017534231,-63.6236044240715
1556.03521913614,-64.011949086034
1556.04026690626,-62.6678098828616
1556.04531865274,-64.157129035089
1556.05036254475,-63.4720157436494
1556.05541041311,-63.7195873522875
1556.06046225792,-61.719074497969
1556.06550624811,-60.5472312155385
1556.07055815846,-59.691867859291
1556.07560615786,-62.1958322774282
1556.08065419002,-62.1220556491787
1556.08570225492,-60.7017195982474
1556.09075035258,-64.0395237818993
1556.09579453913,-62.5550183454007
1556.10084270226,-62.313903826179
1556.10589484207,-61.5979149603981
1556.11094307074,-62.9066584606994
1556.1159873882,-63.7488828936359
1556.12103568236,-62.0225873867906
1556.12608795329,-61.4135677619549
1556.13113631298,-52.0150568838277
1556.13618076136,-60.1871033737675
1556.14122918654,-62.5515347591902
1556.14628158859,-62.7545410178215
1556.15133007931,-61.897408756678
1556.15637465861,7.3132154764983
1556.16142715902,-57.7354667507587
1556.16647180378,-60.306735420336
1556.17152436975,-61.5597565957521
1556.17657302426,-62.4581522945967
1556.18161776722,-52.3624214313961
1556.18667043154,-60.3206151653627
1556.19171523997,-61.2327686032071
1556.19676402549,-60.2661571307378
1556.20181678817,-62.9447245750104
1556.20686563923,-62.0310793262632
1556.2119105786,-62.7579831630646
1556.21695949515,-63.8013171369347
1556.22200844447,-62.1931874184884
1556.22706531561,-63.3384764798348
1556.23210644139,-62.0742026944962
1556.23716337816,-64.5013545622694
1556.24220851397,-62.6144732230713
1556.24725762712,-62.0497329504661
1556.25230282838,-62.1168420605991
1556.25735200704,-63.5103706309574
1556.26240121846,-63.1163771345932
1556.26745046264,-63.0271387850205
1556.27250368435,-63.5328187507537
1556.27755299408,-63.4318113492048
1556.28260233659,-64.0434055082955
1556.28764776702,-61.6603160444786
1556.29269717502,-63.2073609258152
1556.29775056069,-63.6350669318496
1556.30279608934,-61.7806704160726
1556.30784559564,-62.1634640978674
1556.31289513472,-63.6116849123585
1556.31794865155,-62.5424896788881
1556.32299825618,-60.7420360634267
1556.32804789358,-61.3573777756028
1556.33309756375,-53.6657979679559
1556.3381433216,-61.3292512522322
1556.34319305728,-61.0370765581886
1556.34824282573,-62.4272407322694
1556.35329262695,-60.3277448480065
1556.35834640614,4.10546244840804
1556.3633923277,-61.4511669807332
1556.36845011772,-61.4042922534984
1556.37349215953,-61.447431468458
1556.3785460699,-60.5995530157628
1556.38359212245,-62.1767946151865
1556.38864609841,-54.1546840922662
1556.39369221645,-63.1608180304807
1556.39874231261,-60.3363852015378
1556.40379244154,-61.8464762613165
1556.40884260324,-60.8246615411641
1556.4138967432,-62.541752345898
1556.41894302497,-60.8555547311232
1556.423993285,-62.025743935963
1556.42904752335,-63.2917281773977
1556.43409784895,-63.387620134179
1556.43914426172,-63.0238698166964
1556.44419465285,-63.2620541665914
1556.4492490224,-62.2483307188033
1556.4542994791,-62.710250695485
1556.45934996858,-63.4916720786569
1556.4643965451,-62.9548123948402
1556.46944710011,-62.1775731005825
1556.47449768789,-61.998033706159
1556.47955225426,-63.9530774566412
1556.48459896178,-62.1079912472557
1556.48965359376,-61.959989919214
1556.49470036679,-63.21111190915
1556.49975506438,-62.8165439712993
1556.50480190292,-60.4803571620434
1556.50985666611,-61.4926414188435
1556.51490357016,-62.4240165343842
1556.51995445295,-62.1450987221428
1556.52500536852,-61.5793234100691
1556.53006026294,-52.8861303826115
1556.535107298,-57.7441839284693
1556.54016225803,-62.1419540878746
1556.54520935861,-61.3656541597468
1556.55026438426,-60.7702337643829
1556.55531549654,6.20579013867018
1556.56037058783,-51.3922761933122
1556.56541387321,-61.4382226437117
1556.57046508382,-61.5254787755638
1556.5755281661,-61.7269286320594
1556.58057154971,-60.2394351787206
1556.58562285869,-53.6388351767918
1556.59067025409,-61.9598714660255
1556.59572557501,-62.8737441180981
1556.60077698235,-62.8701711059078
1556.60582842248,-62.0316196974463
1556.61087989539,-60.7420154442575
1556.61593140108,-61.0588077104922
1556.62097899304,-62.5266520106389
1556.62603451083,-63.6868615514115
1556.63108216831,-63.6926222865783
1556.63613775173,-62.4825813722695
1556.64118942136,-63.6817789164554
1556.64623717713,-62.5510383843231
1556.65129285899,-62.7546101781785
1556.65634462698,-63.385283203471
1556.66139248104,-64.0603797169571
1556.66644431458,-62.227781179317
1556.67150012771,-63.686955498567
1556.67654808005,-62.2227649641525
1556.6816039588,-61.9969617937323
1556.68665592354,-62.7762214063628
1556.69170397417,-63.7535584072035
1556.69675995138,-62.9887883262993
1556.70180806755,-62.486974756
1556.70686411038,-62.1141926251889
1556.71191229208,-59.8584134161659
1556.71696840056,-61.9398776982943
1556.72202059483,-60.2306730805556
1556.72706887484,-60.7550329462801
1556.73212508176,-58.6285166368916
1556.7371734273,-48.6275134430584
1556.74222575273,-60.7759504689771
1556.74728205812,-61.0486798559931
1556.75233050196,-61.1686885748699
1556.75738687299,-59.1029250037153
1556.76243932962,9.79358384706343
1556.76749181904,-60.7094508745875
1556.77254039397,-60.8061688241028
1556.77759689628,-60.9810519497904
1556.78264553675,-60.5533997945989
1556.78769815733,-49.2414371289638
1556.79275081072,-61.8758701886226
1556.7978034969,-62.6659757868096
1556.80285621587,-62.0419052169256
1556.80790896765,-62.0168395659638
1556.81296175222,-60.4699275473957
1556.8180145696,-62.4977282987103
1556.82306741977,-61.6637463795938
1556.82812425032,-63.4558704276386
1556.83317716612,-64.0476314094408
1556.83823011471,-61.3511179073337
1556.84327914846,-62.7568586927989
1556.84833611031,-62.3678598406439
1556.8533852096,-63.0679026727006
1556.85844223711,-62.7428531077984
1556.86349140195,-63.5776716217626
1556.86854849511,-64.0453571726251
1556.87360167332,-64.1547172444825
1556.87865883216,-62.353272206931
1556.88370418028,-62.5112887945827
1556.88876140476,-62.5777416520489
1556.89381076627,-62.8924322225235
1556.8988680564,-62.9541798652268
1556.90391748346,-62.6492300698505
1556.90897089127,-61.3621492392536
1556.9140282799,-60.7285773416615
1556.91908175334,-62.8023666018831
1556.92413131152,-61.0225320705437
1556.92918879864,-62.3044325482343
1556.93423842238,-62.9869808214617
1556.93929597516,-51.1162740072441
1556.94434566447,-60.9256960822457
1556.94939933472,-60.7151838171535
1556.95445303778,-62.3908337314362
1556.9595107219,-60.6171072894266
1556.9645644906,9.22356647408995
1556.96961829211,-59.4560114790866
1556.97467212643,-61.8309236458569
1556.97972599356,-59.7458256249952
1556.98477594513,-61.1872345693739
1556.98983382625,-54.0336448789144
1556.99488384338,-51.2988885222849
1556.99994179017,-61.4831332486742
1557.00499582135,-62.0074112763241
1557.01004988534,-61.5044218069628
1557.01510003362,-58.3733063850454
1557.02015811175,-61.7277343195182
1557.0252083256,-63.5095690265737
1557.03026252081,-63.4449822406314
1557.03531674884,-64.8067707824819
1557.04037100967,-63.4719773721977
1557.045429252,-63.8847393349999
1557.05048357849,-63.0277982800326
1557.05553398906,-63.7961863241024
1557.06058838115,-62.8259418075088
1557.06564675484,-62.9669730683467
1557.07069726378,-64.3955895263293
1557.07575570315,-63.7402368846347
1557.08081022652,-63.079172190165
1557.08586478272,-63.1771775890265
1557.09091937173,-64.0030115061284
1557.09597004461,-63.6281653795094
1557.10102864819,-63.1888668693443
1557.10607938666,-63.8490924193809
1557.11113805592,-61.5203764663585
1557.11619280902,-61.9845297097546
1557.12124364586,-62.5381490729381
1557.12629846457,-64.0876678663563
1557.13135726521,-62.8996171517138
1557.13640820043,-58.7912727409956
1557.14146706676,-52.325851074236
1557.14651806757,-62.3364781326011
1557.15157699959,-62.5394093154093
1557.15662806599,-63.0893544283019
1557.1616870637,-60.9121745198411
1557.16674609429,7.01886330647394
1557.1717972591,-61.4752925945218
1557.17685240603,-62.1792114637078
1557.18190758578,-63.275615216933
1557.18696279836,-60.2858441452215
1557.19201409433,-52.1642930739941
1557.19707332197,-59.8929066094581
1557.20212863301,-62.0012703270804
1557.20718002738,-62.1028145278472
1557.21223540404,-62.0429470247917
1557.21729081353,-61.6115395410941
1557.22235020542,-62.5914180503743
1557.22740568058,-62.7255809040383
1557.23246118857,-64.0420697658024
1557.23751672938,-64.9023464487121
1557.24256835334,-64.6038428323484
1557.24762790949,-63.5695222742747
1557.25267959904,-63.179436744209
1557.25773922089,-62.7740030073388
1557.26279097605,-63.8592454110919
1557.2678467138,-64.193172289398
1557.27290248437,-62.627387536129
1557.27795828778,-64.246668660208
1557.283014124,-63.5306268420785
1557.28807394297,-62.780093996662
1557.29312589495,-61.8176704135608
1557.29818182966,-63.6329857788528
1557.3032417472,-65.1726313272287
1557.30829379759,-63.3982754525825
1557.31334983079,-61.9364685897069
1557.31840589683,-63.2265953811401
1557.32346594578,-63.1720408918479
1557.32851812739,-63.3782478816059
1557.33357429192,-63.174680462812
1557.33863048928,-58.0630611130737
1557.34369461986,-63.1619329193625
1557.3487429825,-62.6207253165954
1557.3538032286,-63.3770142107998
1557.35885955732,-63.133584356889
1557.36391591887,-61.598381308335
1557.36896836293,2.48457801013608
1557.37402874047,-62.670773213854
1557.37908125014,-61.6966351872629
1557.3841416934,-63.1348223615516
1557.3891942687,-62.3552443768199
1557.39425082723,-56.7210096674467
1557.39931136907,-62.3566858468909
1557.4043640428,-61.5650042286448
1557.40942069984,-61.3869591352871
1557.41447738971,-62.4265418836846
1557.41953411242,-61.3540547022998
1557.42459086797,-62.5722627425867
1557.42964765636,-62.6242861573028
1557.43470447758,-63.1872012729088
1557.43976133165,-63.8060894015841
1557.44482216925,-64.1618475854774
1557.44987908902,-63.3200656278939
1557.45493209086,-63.6211926271693
1557.45998907628,-63.943191299143
1557.46505004535,-63.6773319272265
1557.47010709647,-62.5019060066321
1557.47516022957,-63.1245023914549
1557.48022129724,-63.46328278957
1557.48527844688,-62.8794199476242
1557.49033167843,-62.3349679929181
1557.49538889373,-63.7122348834918
1557.50045009287,-64.8707924976637
1557.50550737388,-63.4348558517878
1557.51056468773,-62.691152051292
1557.51561808337,-63.8169182882258
1557.52067546288,-63.4570569688881
1557.52573682636,-63.0352403754727
1557.53079032044,-62.9702785291091
1557.53584779849,-63.4927148379293
1557.54090530938,-64.4045977490603
1557.54596285312,-63.1126461322344
1557.5510204297,-63.2193927565492
1557.5560819904,-62.9502655048188
1557.5611356814,-63.289907917672
1557.56619335652,-3.11471075148459
1557.57125501583,-63.5627020131834
1557.5763088053,-63.3100160356839
1557.58136657896,-63.2159607419699
1557.58642438546,-62.7903803596182
1557.59148617627,-63.0506802313225
1557.59654404849,-61.7510714305161
1557.60159800207,-62.8017525524222
1557.60665989149,-63.9566446673968
1557.61171786227,-62.4645637997522
1557.61677586589,-63.4558461724853
1557.62183390236,-62.8048206626991
1557.62688802006,-65.3396351665276
1557.63194612221,-63.7750325877382
1557.63700820888,-63.887833987291
1557.64206242505,-63.8112908325213
1557.64712062575,-64.1333853407294
1557.6521788593,-61.5382207509131
1557.65724107749,-64.0104170400051
1557.66229542496,-63.2641242192248
1557.66735770891,-64.2514320292349
1557.67241607389,-63.294410501887
1557.67747447173,-64.4313080713478
1557.68252895051,-64.1466193646412
1557.68759531791,-64.1279043706851
1557.69264591041,-64.5646239010067
1557.69770443964,-63.0723617524477
1557.70276695374,-64.4857577075997
1557.70782554871,-64.4212853042876
1557.71288022446,-64.3778102265222
1557.71793888511,-63.6996908810837
1557.72300153074,-63.3267609141519
1557.72806025712,-63.8368106739143
1557.73311901637,-61.6436657621319
1557.73817385628,-63.0834441464648
1557.74323268121,-64.135909291982
1557.74829549125,-60.7968145981257
1557.75335042965,-63.993321433503
1557.75840935316,-62.5215165261049
1557.76346830953,-61.1425700389228
1557.76852729876,-64.3522534424969
1557.77358632084,-10.471392236436
1557.77864537578,-63.1200063939938
1557.78370841601,-62.8429287296209
1557.7887675367,-62.5244319271297
1557.79382273778,-63.7281393909827
1557.79888587667,-63.829609013747
1557.80394509594,-64.8535364616921
1557.80900039552,-63.0276211018947
1557.81405968049,-64.2140691017667
1557.81912295093,-61.5563235421104
1557.82417834902,-61.9741054368424
1557.82923773257,-64.8653252217727
1557.83430110168,-64.3662641603513
1557.83935659828,-64.6454593579196
1557.84441608043,-62.8809188357137
1557.84947559544,-63.7116204436246
1557.85453514331,-63.7402708155523
1557.85959867687,-64.2713606112601
1557.86465433766,-64.2639170851958
1557.86971793699,-64.3867800605846
1557.87477366347,-64.1336997482247
1557.87983732858,-63.7268760526231
1557.88489707368,-64.6792917989778
1557.88995289868,-63.1596485542626
1557.89501666247,-63.7891996687885
1557.90007255315,-64.2544951956474
1557.90513242969,-63.5023326133994
1557.91019233909,-64.3197489034874
1557.91525228136,-64.2285533078539
1557.92031225651,-64.1786593737237
1557.92537226452,-63.65013008351
1557.93044021174,-65.1224996959599
1557.93549633234,-64.4951390247084
1557.94055643899,-64.4406183588513
1557.94561262525,-63.3482963287255
1557.95067675089,-63.9550738972204
1557.95573695614,-62.713440065294
1557.96079719427,-63.5722184606925
1557.96585351192,-63.9453013728109
1557.97091776914,-64.7156405743073
1557.97597810588,-17.7400360084114
1557.9810384755,-63.8069872631542
1557.98609887798,-63.4364102912779
1557.99115931334,-64.6068738693229
1557.99621978158,-63.006402273334
1558.00128028268,-64.1688314952708
1558.00634081667,-63.6058044544205
1558.01140138352,-64.7731145201351
1558.01646198325,-61.2860770526245
1558.02152261586,-62.9491302415403
1558.02658328134,-63.3611895622512
1558.03164002601,-63.1155615256598
1558.03670075722,-63.8937603344886
1558.0417615213,-64.49018853071
1558.04682231826,-64.4137142035779
1558.05188710188,-65.0561922327987
1558.0569440108,-62.7946507472786
1558.0620049064,-63.0889035922272
1558.06706978873,-61.586709939413
1558.07212679621,-64.8184012822024
1558.07718779043,-62.8978465502663
1558.08224881754,-64.5390087649403
1558.08730987752,-64.3225811462377
1558.09237097038,-62.8349186162262
1558.09743605014,-63.3284779067074
1558.10249720879,-63.0131480507827
1558.10756235439,-62.9996754064553
1558.11261567063,-63.4459300096501
1558.11768088202,-64.6332254695296
1558.12274217219,-62.736706059591
1558.12780349524,-63.6685786376356
1558.13286089698,-64.5240179488725
1558.13792228577,-63.5314734204863
1558.14298370744,-64.253819798294
1558.14804911627,-62.1764407256564
1558.15311060374,-62.7032335749786
1558.15816816976,-64.2458582398068
1558.16322972297,-63.434773124619
1558.16829526344,-63.9755555219617
1558.17335688244,-63.8498197817318
1558.1784145799,-27.7212797788337
1558.18347626464,-64.6084879996445
1558.18854193675,-64.2815676062396
1558.19359973279,-62.1305917494186
1558.1986615162,-64.0877639859065
1558.20372728704,-63.4374402594562
1558.20878518166,-64.8291361587471
1558.21385101833,-62.9872811103885
1558.21891293331,-64.1498192230304
1558.22397883584,-60.9894116813308
1558.22903686193,-63.2506810289245
1558.23409887557,-64.9928596266556
1558.23915696736,-64.0033140114034
1558.24422695628,-63.4633973581155
1558.24928115904,-63.6993330814609
1558.25434330421,-64.2755968223794
1558.25940548227,-61.3878042845734
1558.26446769323,-62.5042095148254
1558.26953389196,-61.8432145104364
1558.2745922138,-64.2562778618966
1558.27965847837,-62.6039342548318
1558.28471686595,-63.8646071342131
1558.28977924136,-64.601307274108
1558.29484164966,-63.1267888296987
1558.2999080459,-63.9847949652712
1558.30496656494,-64.0485791436573
1558.31002907192,-62.1872679098647
1558.31509161179,-63.4554099803404
1558.32015418456,-63.898906807673
1558.32521679022,-64.9951380236271
1558.33028338397,-63.3864662017024
1558.33534605545,-64.1255038628225
1558.34040875982,-63.7448699135336
1558.34546754181,-63.4337431272269
1558.35053426725,-64.0576766330816
1558.35559311498,-64.044068831037
1558.36065990626,-65.2883335178887
1558.36572277511,-63.8459779839283
1558.37078567686,-63.9641579938706
1558.37584465608,-36.8287416570164
1558.38091553451,-62.6257059919719
1558.38597062401,-63.3127209043795
1558.39104156834,-63.9373124836165
1558.39609672354,-64.1156182065924
1558.40116377821,-63.4560783098911
1558.40622295466,-62.9260106724402
1558.41129007518,-64.4981119776038
1558.41634931739,-62.2118842625771
1558.42141650376,-63.9285056606147
1558.42647581171,-63.3975537043896
1558.43154306393,-63.566899644034
1558.43660243763,-64.3823779770277
1558.44167371148,-63.7250832019817
1558.44673315096,-63.9879897417667
1558.45179262329,-64.3456049248486
1558.45685608431,-62.4722183737539
1558.4619235341,-64.0820440309255
1558.46698310506,-63.7931705981645
1558.47204666479,-64.4381952974115
1558.47711421337,-63.9255888321668
1558.48217783893,-63.7640679536245
1558.48723754141,-64.5526199576318
1558.49230123276,-62.0471199873404
1558.49736495701,-63.6125858444523
1558.50243267024,-64.9077979777218
1558.50749646033,-62.874663205762
1558.51256028333,-63.8836474408754
1558.51762018308,-64.9170524548452
1558.52268407186,-62.6098619060422
1558.52774799355,-63.0515167639973
1558.53281194815,-62.8084492495318
1558.53787989191,-63.395589409443
1558.54293995607,-62.9609208712499
1558.54800400939,-63.5962495483379


==> data/comb_27GHz.csv <==
freq,psd
1552.55000122717,-66.1561146816343
1552.55502248458,-63.6933554045478
1552.56004770043,-66.050980688398
1552.56507294882,-65.173151660036
1552.57009822973,-65.2342713046741
1552.57512354318,-65.6056887261972
1552.58014888915,-65.3368871429908
1552.58517426766,-65.5331624947524
1552.5901996787,-65.7107630591862
1552.59522512228,-63.9094825645859
1552.60025059839,-65.6786020813846
1552.60528003322,-66.4204637544098
1552.61030557442,-64.8235108281824
1552.61532722191,-63.6708486382627
1552.62035282815,-65.3379336732878
1552.62538631951,-64.2294009867658
1552.63040413824,-65.3737990111949
1552.63542984208,-65.5786343107512
1552.64045950484,-62.7323982510391
1552.64548527378,-66.3792820320181
1552.65051500168,-65.2768492940436
1552.65553298283,-65.5298846574028
1552.66055884935,-65.4962255350872
1552.66558474842,-64.3045522500527
1552.67061068002,-64.4288113389677
1552.67563664416,-64.9823172427178
1552.68066656741,-64.5568944478926
1552.68568867005,-64.9357033548843
1552.69071473181,-64.2423853385764
1552.6957486794,-65.6872690778709
1552.70077087961,-65.3799212539121
1552.7057931123,-64.9459279061591
1552.71082323094,-66.2233091309875
1552.71584945542,-65.7631973894137
1552.72087178566,-65.0163498998606
1552.72589807519,-45.4442869532167
1552.73092439727,-64.2943124640894
1552.73595075188,-65.0429972072039
1552.74098106592,-65.7655938694925
1552.74600355874,-66.3372587413275
1552.75103393791,-65.510952785038
1552.75605649577,-65.4493675226697
1552.7610830131,-65.0891191829846
1552.76610956297,-65.3627493429769
1552.77113614538,-64.7599660366419
1552.77616276034,-64.7643167276059
1552.78118940785,-64.0561055735911
1552.786220015,-65.5442848398262
1552.79124672762,-63.002264943065
1552.79627347278,-64.4287953748425
1552.80130025049,-64.8277510660186
1552.80632706075,-65.0135691874086
1552.81134997631,-65.6132347478545
1552.81637685164,-65.5047808114075
1552.82140375951,-64.1437279691096
1552.82643069992,-64.4753595819064
1552.83145767289,-63.9475381271855
1552.8364846784,-65.4957184571808
1552.84151171646,-65.458383748234
1552.84653878707,-66.0734909151393
1552.85156981766,-64.9907003666936
1552.85659302593,-65.9063479523697
1552.86162412167,-65.7402875489421
1552.86664739499,-63.9628315679484
1552.87167462835,-65.4244353408947
1552.87670189425,-63.4931061762968
1552.88172919271,-65.4349373365734
1552.88676045133,-64.5065637352781
1552.89178781491,-65.7930676147882
1552.89681521105,-65.7156441597868
1552.90183871205,-64.0032816560152
1552.90687402869,-65.5283175713866
1552.91189366703,-64.8477143513305
1552.91692512111,-65.0407738096834
1552.92195268001,-66.4787047080879
1552.92698027146,-64.4180911552046
1552.93200396762,-64.6962927811011
1552.93703555203,-64.4161530847678
1552.94205931325,-34.812947922479
1552.94708703489,-63.4207826403597
1552.95211478909,-64.7439862018645
1552.95714257584,-66.2276270922018
1552.96217039515,-64.8397910114051
1552.96720217504,-65.4727328148419
1552.97222613144,-64.32604232006
1552.97725797649,-65.9470387836399
1552.98228592605,-63.2407320387107
1552.98730998005,-66.2880982522274
1552.9923379947,-65.7171942989019
1552.99736604191,-63.4659145962155
1553.00240197807,-65.3543711675217
1553.00742616222,-66.4231105585953
1553.01245430713,-64.3253844197109
1553.01747855632,-65.4566381768393
1553.02250676633,-65.9724634557362
1553.02753500889,-64.2925591634745
1553.03256721236,-65.4836190351137
1553.03759159169,-63.7820718153445
1553.04262386034,-64.3805444925629
1553.04765223317,-65.9314928697472
1553.05267671011,-65.0368189824347
1553.05770514804,-65.2110978640218
1553.06273361853,-65.9941163275993
1553.06776212158,-64.928136974244
1553.07279065719,-65.6281753939095
1553.07781922537,-65.1612581582616
1553.08284782611,-65.6372179241189
1553.08788038805,-64.7048187438881
1553.09290512529,-65.4020483776648
1553.09793382372,-66.0419214563088
1553.10296648342,-65.8017444315564
1553.10799131828,-65.9818738851188
1553.11302404317,-65.6501588469825
1553.11805287188,-63.7090627130912
1553.12308173317,-64.8456969911302
1553.12811062702,-65.3300273099416
1553.13313562457,-63.9413425992197
1553.13816458353,-65.7327254983602
1553.14319750397,-65.1487896462468
1553.14822652809,-66.0067094835646
1553.15325558477,-64.3116657916585
1553.15828074504,-26.4371331593421
1553.16330986684,-63.5816833398447
1553.16834295024,-66.0804146722968
1553.17336820814,-65.3201398717109
1553.17839742764,-65.633267896192
1553.18342667971,-66.3699034622539
1553.18845596436,-64.2823513725968
1553.19348921074,-65.5094895401182
1553.19851856055,-64.6533585521829
1553.20354794293,-64.7455645769987
1553.20857735788,-66.346341227326
1553.21360287613,-65.2318088602717
1553.2186362855,-65.1274050286161
1553.22366186884,-65.7244405704282
1553.2286953434,-64.7632364324553
1553.23372099184,-64.7856090917962
1553.23875060221,-65.9399554810674
1553.24378024514,-66.0677662515978
1553.24880992065,-65.5518563891724
1553.25384748767,-65.6288105715333
1553.25886936938,-66.2913489175078
1553.26389914261,-63.6854272269614
1553.26893680752,-65.2972484105583
1553.27396271637,-65.6422221240028
1553.27898865775,-66.4546559780843
1553.28401856129,-65.6048102594508
1553.2890484974,-65.3399228514319
1553.29407846608,-64.9040161450193
1553.29910846734,-65.1065616392574
1553.30413850118,-65.6694463504058
1553.3091685676,-62.5705929668941
1553.31419866659,-66.0380091587408
1553.31922879816,-65.6535303528948
1553.32425896232,-64.0882031561438
1553.32928915905,-64.8284567875289
1553.33432331823,-65.7294983929169
1553.33934965024,-64.7869011252506
1553.34438387464,-65.0750004725357
1553.34941420172,-64.5381350784761
1553.35444456137,-64.1823722452029
1553.3594710236,-63.3424145924979
1553.36450537842,-63.9718291494952
1553.36953583582,-64.2310888867434
1553.3745663258,-17.2674961169953
1553.37959291825,-63.6004949306311
1553.38462347337,-63.9256501464127
1553.38965406107,-62.7819006543877
1553.39468861153,-63.6581027489342
1553.39971533422,-62.9543465877156
1553.40474601966,-65.2736085164309
1553.4097767377,-66.2547949014483
1553.4148114186,-64.8358896855637
1553.41983827152,-65.5085490214323
1553.42487301764,-66.5636640998555
1553.42989993568,-64.3802187343484
1553.43493081664,-66.015653071867
1553.43996566059,-65.7666455339273
1553.44500053719,-65.5418640758747
1553.45003151595,-66.0369903574476
1553.45505859682,-64.535400798913
1553.46008964073,-64.8394356861523
1553.46511678669,-64.8019126296356
1553.47014789576,-65.5035244517111
1553.47517903741,-66.1631152402541
1553.48021021165,-66.2002531237935
1553.48524141848,-66.3560184492972
1553.49028051924,-66.3254226138383
1553.49530392991,-65.0542479732911
1553.50033916522,-64.657735435376
1553.50537050244,-64.3860091979237
1553.51039794147,-66.1797582395241
1553.51543720543,-65.5545556787984
1553.52046470962,-64.3934476206499
1553.52549224635,-64.2327506629406
1553.53052374649,-64.7055445137086
1553.53555527922,-63.2278211299878
1553.54058684454,-64.5562767331154
1553.54562237341,-65.0223881849533
1553.55065007297,-64.9529237250448
1553.55568566708,-66.1622833993303
1553.56071343177,-64.7195201181271
1553.56574516006,-61.6975711270263
1553.57077692095,-63.6548654411643
1553.57580871443,-62.8006793794671
1553.58084447163,-60.3254132315338
1553.58587239917,-58.7762749011809
1553.59090429043,-9.91806493971979
1553.59593621429,-60.2281254406475
1553.60096817074,-59.8834297257415
1553.6060080223,-59.2826192514903
1553.61103218144,-58.9547058755374
1553.61606816699,-61.6026085127657
1553.62109632253,-62.3570369554967
1553.62612844197,-65.842368281905
1553.631160594,-64.1191855723433
1553.63619671005,-65.2024696635037
1553.64122499587,-65.4366542521223
1553.64625724571,-64.7211897990786
1553.65128952814,-65.1318284282372
1553.65632184317,-65.2513848264874
1553.6613541908,-65.8738938962272
1553.66639050259,-64.3617750853085
1553.67142291544,-66.3462173802627
1553.67645142929,-65.4073790084452
1553.68148783896,-66.0497900848991
1553.68652034962,-64.7470065931815
1553.69155289288,-65.1187785112109
1553.69658153703,-66.1353978781126
1553.70161414547,-65.1513485401989
1553.70664678651,-65.6692812445865
1553.71167946015,-66.4731850760746
1553.7167121664,-64.2876788052945
1553.72174883709,-64.2312321387463
1553.72677767671,-66.1130893769992
1553.73181048077,-65.4581571412239
1553.73684724935,-65.4142039916485
1553.7418761867,-65.2248928790757
1553.74690908857,-64.2001431923408
1553.75194202305,-65.0616042702366
1553.75697892215,-63.0265467655864
1553.76200798983,-63.740453624605
1553.76704102212,-64.7635777743394
1553.77207408703,-65.7650007145682
1553.77711111666,-64.9225861196562
1553.78214031465,-61.9655764539378
1553.78717347738,-60.3884884625751
1553.79220667271,-61.2817938124721
1553.79723990066,-55.9802079535118
1553.80227316121,-55.8312118924361
1553.80731038664,-55.5654956246134
1553.81234371243,-4.24721754767947
1553.81737313851,-55.0516276377991
1553.8224065295,-55.0225465584877
1553.8274399531,-56.4572639494149
1553.83247340931,-57.819915857767
1553.83751083055,-59.9741036210219
1553.84254041955,-62.9437930494953
1553.8475739736,-65.264771820734
1553.85261149275,-64.9431725643659
1553.85764117951,-65.282874119701
1553.8626826965,-65.2431987709848
1553.86771244846,-65.5335108319067
1553.87275009819,-65.6247421881366
1553.87777991533,-66.8069891365139
1553.88280976503,-66.6897970104904
1553.88784751266,-65.2049706961253
1553.89288136024,-65.5126553129211
1553.89791524044,-65.5504533221644
1553.9029452205,-66.1121030618839
1553.9079791659,-64.6725933064181
1553.91301314392,-64.2314424600314
1553.91804715455,-63.9176095444891
1553.92308513066,-65.2290061630892
1553.92811920656,-65.720429151473
1553.93314938216,-66.195743647546
1553.93818745619,-65.0426315578078
1553.94322162994,-65.3814460927164
1553.9482558363,-65.4393092397081
1553.95328614227,-65.2085878322794
1553.95832041384,-66.1011577889496
1553.96335865109,-64.170590844692
1553.96839298793,-65.7679266228002
1553.9734312905,-65.0195602737244
1553.97846175946,-63.8571513152628
1553.98349226099,-62.511557156781
1553.98853066147,-62.3200889714793
1553.99356516141,-61.0493362897066
1553.99859576072,-60.4160198408436
1554.00363425914,-56.2600719139716
1554.00867279024,-56.5410265160372
1554.01369955405,-54.8409954261125
1554.01873421707,-51.9212198313672
1554.02376891271,-52.5276548719537
1554.02880364097,0.835861799216989
1554.03383840186,-52.4935592546422
1554.03887319537,-49.6164130814175
1554.0439080215,-50.6818714291816
1554.04894288026,-53.4383495607924
1554.05397777164,-53.3961115486627
1554.05901269565,-57.0062667184572
1554.06405158585,-59.7715717412514
1554.06908264154,-62.5825628086503
1554.07412159705,-65.9186788651995
1554.07915271793,-65.7627483897181
1554.08419173874,-65.5999044467945
1554.08922685853,-64.1985545470314
1554.09425807722,-65.0404784807872
1554.09929326224,-65.4780589008096
1554.10432847988,-63.3007309120107
1554.10936373015,-65.3801257492132
1554.11439901305,-65.7819413607138
1554.11943432858,-65.1916033561972
1554.12447361062,-65.828531765267
1554.12950899143,-65.3156100337278
1554.13454440487,-66.3820997350818
1554.13957985094,-66.2637666254684
1554.14461139566,-62.7239373206905
1554.14964690697,-66.0856839789233
1554.15468245091,-64.7888440837454
1554.15972196153,-66.7578082147891
1554.16475757076,-64.9093138529021
1554.16978927851,-66.528717670514
1554.17482495297,-65.4991580170048
1554.17986066007,-63.573282199601
1554.1848963998,-65.1124094112725
1554.18993610637,-64.8814779617408
1554.19497191139,-64.2558088078186
1554.20000774904,-64.8918563908285
1554.20503968504,-61.8203117831946
1554.21007952225,-60.0353992666655
1554.21511152347,-57.3136311423064
1554.22014749164,-53.6300009935897
1554.22518349244,-52.1865998138442
1554.23021952587,-52.0444763883712
1554.23525952639,-50.2496059295326
1554.24029562512,-51.2538244360748
1554.245327822,2.77942203223438
1554.2503679205,-50.5566038693092
1554.25540411714,-49.9271431875141
1554.26043641186,-50.5512570137074
1554.26548054294,-52.3372878908826
1554.2705129029,-53.5306497423134
1554.2755492301,-54.760400435616
1554.28058558993,-56.5602492758769
1554.2856298518,-59.1090897687994
1554.2906544728,-61.9577861487056
1554.29569486527,-65.3268293778038
1554.3007274209,-65.2560235420589
1554.3057678787,-65.4613106070623
1554.31080443437,-64.1298842513809
1554.31584102269,-64.5016104783118
1554.32087370877,-65.2206492605016
1554.32591036234,-64.8841365489622
1554.33094704856,-65.171561758393
1554.33598376741,-64.8980370967732
1554.34102445389,-66.0400622804258
1554.34605730305,-65.2241144655225
1554.35109411984,-65.6553372463435
1554.35613096926,-65.1867834738983
1554.36116785134,-64.6819233515549
1554.36620870115,-65.1907220717333
1554.37124564854,-64.3053055772911
1554.37627869342,-65.5500500482585
1554.38131964124,-66.7677815706398
1554.38635275136,-65.7222259730935
1554.3913898293,-65.3632580208258
1554.39643087514,-64.153213167854
1554.40146408312,-65.2215540466847
1554.40650519431,-63.9975855174273
1554.41154240286,-64.5091883086608
1554.4165757087,-63.0042512331648
1554.42161691791,-61.3929057633296
1554.42665028899,-55.8814109432276
1554.43168762811,-55.8310742698104
1554.43672499987,-52.2827827896705
1554.44176240429,-50.3964801336674
1554.44679984135,-49.8925696229417
1554.45183731107,-48.8340027868181
1554.45687481343,4.46188088173549
1554.46191628403,-50.6406282404549
1554.46694991611,-49.6598984835191
1554.47199145206,-50.3507356203828
1554.47702908505,-50.5536423275049
1554.48206281501,-53.0644472494063
1554.48710051327,-51.496851591311
1554.49214611567,-55.3456203332611
1554.49717600777,-55.8909505168819
1554.50221773978,-61.009090738221
1554.50725163287,-63.8405718489886
1554.5122894944,-65.7201529460033
1554.51732738859,-64.7669066885131
1554.52236925132,-65.9482501781679
1554.52740327492,-65.5565712152954
1554.53244126707,-65.0929787609671
1554.53747929187,-66.7855822608184
1554.54252128533,-63.2731100587371
1554.54755543945,-64.435829013701
1554.55259749826,-65.4110420568379
1554.55763565371,-65.8008949613207
1554.56266990572,-65.1370415475371
1554.56770812646,-62.5363647258505
1554.57274637986,-64.2989059198949
1554.57778860209,-64.5450566614748
1554.58282298462,-65.8515433722084
1554.58786133599,-64.7491787577354
1554.59289972002,-65.5210227139176
1554.59793813671,-66.2721697466773
1554.60298052235,-64.668574380383
1554.60801900438,-64.1710571816337
1554.61305751907,-65.2385160047579
1554.61809606642,-66.183075554915
1554.62313464643,-65.4157538411722
1554.62816932268,-63.8733956705467
1554.63320796798,-63.6763427672796
1554.63825058243,-60.8258780341025
1554.64328535658,-57.7102462293039
1554.6483280364,-55.0832560815472
1554.65336681238,-52.8972003480032
1554.65840168444,-53.2690912289976
1554.66344446232,-48.3418062860909
1554.66847939966,-48.4220067562826
1554.67351830626,-49.5960950889898
1554.67855724553,2.14088222305295
1554.68359621746,-50.77062716332
1554.68863522206,-50.5160513384427
1554.69367425932,-52.9871536435918
1554.69871726603,-54.4225011192293
1554.70375243184,-54.1127162612325
1554.70879550394,-56.3101192998325
1554.71383467188,-57.7331959878296
1554.71886993561,-61.4980490340241
1554.72390916887,-64.306191451692
1554.72895237173,-65.5907062265698
1554.73399167035,-65.8001673192071
1554.73902706464,-64.1114405334471
1554.74407036558,-64.7105019012325
1554.74910582516,-65.3023785944729
1554.75414525443,-64.6204568615664
1554.75918865345,-65.6893505338755
1554.76422421096,-65.1175136397359
1554.76926373823,-65.8672578795248
1554.77430723534,-66.2460141593957
1554.77934289078,-65.4603874384382
1554.78438645328,-65.9603352475444
1554.78942217401,-66.0714611611133
1554.79446580191,-65.4974714153438
1554.79950158793,-67.2743177381162
1554.80454134389,-66.4016331428614
1554.80958113253,-67.435638122786
1554.81462095384,-66.1792957599643
1554.81966474522,-66.297415280719
1554.82470463191,-64.9805891333202
1554.82974455126,-66.1885112491897
1554.83478450329,-66.1995745835493
1554.83982055049,-66.3081711534002
1554.84486056784,-64.6904915172347
1554.84990061787,-63.4399332312217
1554.85494463814,-63.9939399484495
1554.85998081594,-61.0774672981208
1554.86502490162,-58.3706489935657
1554.87006508237,-55.2440610270538
1554.87510135812,-55.1169342021889
1554.88014554191,-52.7617271628057
1554.88518582069,-51.473015189744
1554.89022613215,-51.6012693867509
1554.89526647629,2.61010425730479
1554.90030291529,-52.8910136037753
1554.90534332476,-52.7047176305309
1554.9103837669,-54.6160160893319
1554.91542817961,-57.1079641309302
1554.92046868714,-54.5756054327555
1554.92550922735,-60.2332680626122
1554.93054980023,-59.605575289391
1554.9355904058,-63.9374600807006
1554.94063104405,-65.1772014024977
1554.94566777694,-65.5268594717476
1554.95071241859,-65.7958758479161
1554.95574921679,-64.327741043071
1554.96079392385,-65.9387709079377
1554.96583078736,-66.016516021288
1554.97087555984,-66.3615679321372
1554.97591248867,-66.2477521113784
1554.98095338834,-64.1012581478168
1554.98599825894,-66.2852112145986
1554.99103528574,-65.1069563836002
1554.99607628347,-66.5625030568785
1555.0011212522,-61.9023429596271
1555.00616625366,-65.4006665579348
1555.01119947275,-63.897911053786
1555.01624060122,-66.8660586860564
1555.02128176237,-63.782703944884
1555.0263229562,-64.4759364308669
1555.0313681212,-66.2647776654326
1555.03640938043,-63.889297264311
1555.04145067235,-65.5527588334071
1555.04648805841,-66.2772986626031
1555.05152941568,-66.1277459916571
1555.05657474423,-66.3595009752604
1555.06161222828,-65.4092561775184
1555.06665762226,-63.9648953646912
1555.07169911031,-65.5050070931385
1555.07673669234,-64.3339249581985
1555.08177824574,-59.9689208303612
1555.08681983183,-59.6721760253003
1555.09186538938,-56.5790944670797
1555.09690704088,-56.2829130342491
1555.10194872506,-53.381834598103
1555.10699044194,-54.0495554932851
1555.1120321915,-53.9460190059115
1555.11707397376,0.463895546246439
1555.12211972764,-52.6859493028074
1555.12715763635,-51.9184166358716
1555.13219951669,-54.2801338569994
1555.13723749071,-58.0751859506505
1555.14228337543,-53.843581448023
1555.14732535385,-60.3591342634665
1555.15236342587,-62.1238923204703
1555.15740546964,-64.1970447104491
1555.16245148525,-66.1714992088136
1555.16749359444,-64.0157662839467
1555.17253179713,-65.812890252561
1555.1775779109,-66.4320308619533
1555.18261617894,-65.4652180644629
1555.18766235815,-65.9890144307578
1555.19270463081,-64.3292606247871
1555.19774693618,-65.4359439664679
1555.2027853349,-65.3892987226898
1555.20782770563,-65.6391707296963
1555.21287010906,-62.5263483474527
1555.2179164846,-65.9165940424781
1555.22295895345,-65.3601148228976
1555.22799751554,-63.9386334435
1555.23304004976,-65.8739030893226
1555.2380865562,-66.1884058699964
1555.2431252163,-65.4845308641558
1555.24816784862,-65.2899285812374
1555.25321445324,-64.5700376316449
1555.25825715098,-63.782734096933
1555.26329988143,-64.5391331905931
1555.26833870491,-64.557440856734
1555.27338150073,-65.1030185427834
1555.27842432926,-64.9221011968416
1555.28346719048,-65.5233269514368
1555.28851402419,-65.2794427471572
1555.29355695084,-62.5924093955107
1555.2985999102,-61.6286855771723
1555.30364684212,-61.0256784420444
1555.30868592703,-54.4442133605778
1555.31373292441,-57.797290605747
1555.31877207468,-56.7271210975292
1555.32381519756,-53.408402279293
1555.32885835314,-55.4648621981089
1555.33390154143,2.20955756558088
1555.33894476243,-54.893617867155
1555.34398407607,-54.0955109068123
1555.34902736245,-55.897875250034
1555.35407068154,-57.9104282943155
1555.35911403334,-56.4508938483228
1555.36416135799,-59.882471291117
1555.36920477523,-61.6014709280403
1555.37424822517,-63.3558657390715
1555.37929170782,-63.1599435956791
1555.38433522318,-65.5102904403482
1555.38937877124,-65.6836462334238
1555.39442235202,-65.1911392003592
1555.3994659655,-66.5777022341659
1555.40450961169,-64.4908984107584
1555.40954935021,-64.3171294535159
1555.41459700221,-66.1585236864228
1555.41964074654,-66.5701357874949
1555.42468058311,-64.8482691133897
1555.42972833332,-65.188188285648
1555.43477217578,-66.4385404848771
1555.43981211041,-65.538302050284
1555.44486389939,-65.8862845909426
1555.44990784001,-66.6796398693022
1555.45494393211,-65.3575307211293
1555.45998793811,-66.1049804774262
1555.46503197681,-66.0767166604522
1555.47007604824,-66.3527635843977
1555.47512409309,-66.2766105989662
1555.48016822997,-65.5697252126315
1555.48521634033,-66.2690261723424
1555.49025266106,-65.7187381233916
1555.49530083688,-64.988408604241
1555.50034116377,-65.2451009169107
1555.50539334594,-65.5643309707589
1555.51042979734,-64.1855988938733
1555.51547810412,-61.9789329685258
1555.52052250272,-59.7967404565268
1555.52556299306,-56.6555686069153
1555.53061139807,-57.8444588823033
1555.53565589483,-53.8646591760454
1555.54070436535,-54.0487227949036
1555.54574498649,-53.8490483399739
1555.5507856403,0.741387189113231
1555.55583420903,-54.8930434321123
1555.56087492822,-53.6170526734388
1555.56592356244,-55.2347331397517
1555.57096434703,-54.6708725641779
1555.57601304674,-56.8922760321772
1555.58105783797,-60.1324564513742
1555.58609872063,-59.3606447538775
1555.59114357728,-64.2287176224377
1555.59619240798,-64.9441618948851
1555.60123338873,-64.0099792574682
1555.60628228493,-65.1295831508601
1555.61132333108,-65.8035824811605
1555.61637229277,-63.3429619266208
1555.62141734578,-66.7255243591322
1555.6264624315,-65.802882363985
1555.63150360845,-65.9941863558852
1555.6365487596,-64.147122515595
1555.64159788504,-66.0027296267319
1555.64663916007,-65.5663786743143
1555.6516844094,-64.3411341615102
1555.65672969145,-63.4640829150814
1555.66177894789,-65.4002045866556
1555.66682429542,-65.565930547643
1555.67186967568,-64.0827848602248
1555.67691508866,-63.7805076957885
1555.6819565926,-65.1788522767846
1555.6870060128,-64.184936435338
1555.69204758215,-66.6283734995941
1555.69709706786,-65.9317144090735
1555.70213870261,-66.1678636620895
1555.70718431193,-65.9226403413387
1555.71222995399,-64.8649900770722
1555.71727562877,-64.8800519845243
1555.72232527825,-65.1978574334222
1555.72736707652,-64.5506240729936
1555.73242073354,-63.6662355365676
1555.73745865519,-61.2103231897447
1555.74250449362,-56.9112945784416
1555.74755036479,-60.657832081725
1555.75259626868,-55.3024993953627
1555.75764220531,-53.1516810025665
1555.76268817467,-56.5924961769251
1555.76773417676,2.17235955681634
1555.77278415381,-56.160932114417
1555.7778302214,-54.4689084650325
1555.78287237944,-55.3163020332106
1555.78791851246,-59.7188513087935
1555.79296862055,-55.7471466096716
1555.79801481907,-61.4256130662173
1555.80305710794,-62.2351569977085
1555.8081033719,-63.2160682756864
1555.8131496686,-66.3584591449666
1555.81819994049,-64.6535906262846
1555.82324236021,-65.0972453203759
1555.82829269762,-64.9436839360488
1555.83333518276,-64.7027951298527
1555.8383855857,-65.2057357282023
1555.84343602142,-65.04288814667
1555.84847466211,-66.6377174011713
1555.85352910597,-66.212852092865
1555.85857175469,-65.8945388811122
1555.86361837879,-65.3435660915029
1555.86866503562,-65.6942869351523
1555.87371172519,-63.9383436964569
1555.87875450474,-65.8006155343175
1555.88380125977,-63.9983150784389
1555.88885199035,-65.5232657724219
1555.89389486804,-65.123998921158
1555.89894566416,-65.0278337330631
1555.90398860728,-65.1526082845234
1555.90903552601,-65.3394285810821
1555.91408642042,-66.5041863993053
1555.91913340466,-65.6437970692461
1555.92417647865,-63.4919094488216
1555.92923141439,-66.6110352988256
1555.93427455384,-64.1649515070744
1555.93931772597,-65.8922127552163
1555.944368817,-64.1658138740958
1555.9494159977,-64.5890368562528
1555.95446321114,-58.7577590550578
1555.95950651415,-58.6705004120306
1555.96455379306,-57.3497231252337
1555.96960110471,-53.5549828978852
1555.97464844911,-52.6581099987367
1555.97969976953,-55.0228429014656
1555.98474323614,1.37143021774563
1555.98979067878,-54.1546788487022
1555.99484209751,-54.3201329723407
1555.99988960567,-53.2884033093519
1556.00493714657,-59.0145500776049
1556.00998472022,-56.9481293384939
1556.01502838316,-61.3215356207661
1556.02007996577,-63.4915229116485
1556.02512763766,-64.2713018423878
1556.03017534231,-65.420361620483
1556.03521913614,-65.6681495148004
1556.04026690626,-64.5414021006497
1556.04531470913,-66.1339589900947
1556.05036254475,-65.6707185801635
1556.05541435677,-65.9814286076641
1556.06045831423,-65.718988852359
1556.06551019182,-64.2463133385853
1556.07055421473,-66.097286327902
1556.07560615786,-65.2913231548713
1556.08065024623,-66.1313939278434
1556.08570225492,-66.5984205567702
1556.09074640874,-66.0770075466671
1556.09579848299,-65.8838614730611
1556.10084270226,-65.4461050201643
1556.10589484207,-65.7077400399411
1556.1109391268,-66.3170225999644
1556.1159873882,-64.6837157110007
1556.12103962635,-65.7559538538639
1556.12608400927,-65.6299833495314
1556.13113236894,-65.9988927432987
1556.13618076136,-65.7646800567959
1556.14122918654,-65.4215884071166
1556.14627764447,-64.4571582545739
1556.15132613516,-64.4523898730944
1556.15637860278,-65.3420186674595
1556.16142321482,-65.892162621978
1556.166475748,-64.3444657423689
1556.1715204255,-62.3246443616119
1556.17657302426,-60.0218158096984
1556.18161776722,-57.2368682007892
1556.18667043154,-55.6606417688841
1556.19171918432,-55.2635522792844
1556.19676402549,-55.1014879217629
1556.20181284376,1.24824178247716
1556.2068616948,-54.7923102539081
1556.2119105786,-53.2030662253436
1556.21695949515,-50.6190902803074
1556.22200844447,-53.4635949757946
1556.22706137108,-55.3383675327205
1556.23210644139,-57.6608535760093
1556.237155489,-57.940484520878
1556.24220456936,-62.9868451101846
1556.24725762712,-63.7102041925598
1556.25230677304,-63.1894408811796
1556.25735200704,-64.7406203095083
1556.26240516317,-65.1908990533233
1556.26745046264,-67.0411702165297
1556.27250368435,-65.7156358108075
1556.2775490493,-65.6686191557709
1556.28260233659,-64.8345334973144
1556.28765171185,-65.2786756021642
1556.29270111989,-64.5730551905434
1556.2977466158,-66.1027775289031
1556.30279608934,-64.6635736200552
1556.30784559564,-64.9563923540515
1556.31289513472,-65.7345117901835
1556.31794865155,-66.1817160530351
1556.32299431117,-65.1505839739194
1556.32804394854,-65.784113549559
1556.33309361869,-64.4503475237067
1556.3381433216,-66.1068638767043
1556.34319305728,-66.7407410603836
1556.34824282573,-66.5212792209177
1556.35329657212,-65.6294947528444
1556.35834246094,-64.2931889632745
1556.3633923277,-64.922643758423
1556.36844222723,-65.5741507978984
1556.3734961048,-63.2256346106405
1556.3785421246,-66.2427398943589
1556.38359212245,-64.6494832060487
1556.38864609841,-60.3873303621482
1556.39369221645,-58.9529472214635
1556.39874231261,-54.3443116135404
1556.40379244154,-54.2931868326232
1556.40884260324,-51.7947064959907
1556.41389279772,-52.772598840495
1556.41894302497,-52.8962452927202
1556.42399723053,3.15092708341044
1556.42905146891,-52.6453908659986
1556.43409390337,-49.4381076744407
1556.43914820733,-49.9555663799597
1556.44419465285,-52.8335011111575
1556.44924507675,-53.3891295519214
1556.45429553342,-56.8271909880044
1556.45934602287,-57.8093857863323
1556.4643965451,-62.1107966698514
1556.46944710011,-63.149444656543
1556.47450163367,-65.086006521984
1556.47954830845,-65.7515256026687
1556.48460290762,-64.8722477197011
1556.4896496479,-66.1213590540563
1556.49470036679,-65.685210739377
1556.49975111847,-65.9423535027175
1556.50480190292,-65.0214902432304
1556.50985272015,-65.111141467024
1556.51490751615,-65.4522751499369
1556.51995839896,-64.9105276130868
1556.52500931456,-63.8162370860824
1556.53006026294,-64.8899043970703
1556.535107298,-66.3482041236887
1556.54015831192,-64.8410979309549
1556.54520935861,-66.6276569444706
1556.55026043809,-65.4702748251518
1556.55531549654,-66.6728823100018
1556.56036664161,-65.3730805807946
1556.56541387321,-65.8722726739144
1556.57046508382,-66.7833279797627
1556.57551632721,-65.936415355511
1556.58057154971,-65.0663345159648
1556.58561891234,-66.3908235872952
1556.59067025409,-64.0506786783017
1556.59572162861,-64.3612419662746
1556.60077698235,-60.6959827717694
1556.60582842248,-56.425307634399
1556.61087989539,-55.8409270654646
1556.61592745458,-52.4465706102562
1556.62097899304,-51.3813151763963
1556.62603056428,-49.6852340919323
1556.63108216831,-49.4117295836859
1556.63613380513,-49.9715510168118
1556.64118547473,4.00259360091266
1556.64624112378,-51.2046535584052
1556.65129285899,-50.1665830707756
1556.65634068028,-49.7843595973082
1556.66139642777,-51.6090786189925
1556.66644431458,-51.4422751953766
1556.67150012771,-53.230158258654
1556.67654808005,-56.7447194578643
1556.68160001197,-59.2763281248656
1556.68665197668,-63.9712450679118
1556.69170397417,-65.2139295109946
1556.69675600446,-65.2851230784712
1556.70180806755,-66.1562408440339
1556.70686016342,-65.1241166938111
1556.71191623907,-65.8252679254399
1556.71696840056,-65.8883843168044
1556.72201664779,-65.1645585369315
1556.72706887484,-65.9607151791474
1556.73212113467,-65.8667155855431
1556.73717737442,-66.0670072794954
1556.74222575273,-66.4827122891141
1556.74727811095,-65.8462092714167
1556.75233839635,-65.4219888417779
1556.75738687299,-66.0438206715374
1556.76243932962,-65.955935112484
1556.76749181904,-64.5038626743009
1556.77254434126,-64.0352894269221
1556.77759294896,-66.0985510348875
1556.78264553675,-66.3557816562048
1556.78769815733,-65.0127050082798
1556.79275081072,-64.8721324345843
1556.79780744432,-64.428991193603
1556.80286016332,-62.9555079262324
1556.80791291512,-63.9502631130156
1556.81296569972,-62.8695114410898
1556.8180145696,-58.8563063712852
1556.82306741977,-54.6295729235081
1556.82812030274,-52.3143628068255
1556.83317716612,-52.6328666417167
1556.83823011471,-49.596019379795
1556.84328704376,-50.762470442605
1556.84833216263,-48.9043937659796
1556.85338915731,-49.7651772716279
1556.85844223711,3.39067418171785
1556.86349140195,-50.353148829091
1556.86854454733,-51.2984788525952
1556.87360167332,-50.8528387288124
1556.87865488433,-49.665285204761
1556.88370418028,-54.4481282137184
1556.88876140476,-54.2878692986375
1556.89381076627,-57.6019481128545
1556.8988680564,-58.7947604813695
1556.90391748346,-61.0698302503704
1556.90897089127,-65.7449853599466
1556.9140282799,-65.2908759560108
1556.9190778053,-66.0930087465154
1556.92413525958,-66.9147741655352
1556.92918485055,-66.8565434534816
1556.93423842238,-64.118776137625
1556.93929597516,-66.5090369585218
1556.94434566447,-65.2493359886388
1556.94939933472,-66.6312586883651
1556.954456986,-64.9024919169202
1556.9595107219,-65.5536862769577
1556.9645644906,-65.3553303649927
1556.96961829211,-65.6769204403729
1556.97467212643,-66.450036295398
1556.97972599356,-65.3580494000167
1556.98477594513,-65.2844977057946
1556.98983382625,-65.8082317548656
1556.99488384338,-65.78331208484
1556.99993784172,-65.4918033005174
1557.00499582135,-65.9146231132118
1557.01004988534,-67.196977602112
1557.01510003362,-65.2635141182126
1557.0201541632,-64.5380437569247
1557.0252083256,-64.9511645072978
1557.03026646942,-64.2743577733794
1557.03531674884,-60.8366538950093
1557.04037100967,-57.0029037364915
1557.04542530332,-55.3049567527649
1557.05047962979,-53.2682707886078
1557.05553398906,-50.8701353621886
1557.06058838115,-50.8118948148722
1557.06564280606,-51.7679614082169
1557.07069726378,-52.7454131712245
1557.07575570315,0.978867506050769
1557.08081022652,-52.3554860964466
1557.0858687316,-52.0265468819244
1557.09091542281,-53.1432399937652
1557.09597399355,-54.7660204051667
1557.10102864819,-56.4017938483794
1557.10608333565,-57.906806032539
1557.11113805592,-59.18781478402
1557.11618885998,-61.8819685477458
1557.12124759493,-65.0794688372056
1557.12630241366,-64.0280923750727
1557.13135726521,-66.3054619055817
1557.13641214957,-65.9025404207653
1557.14146706676,-66.1213163728678
1557.14651806757,-66.3466922265469
1557.15157699959,-65.6353837710177
1557.15662806599,-65.4156921115892
1557.1616870637,-65.8844190385081
1557.1667381957,-65.2224976020476
1557.17179330978,-66.1064269224483
1557.17685240603,-65.6114197549878
1557.18190758578,-65.2648600719393
1557.18695884896,-64.6821403005127
1557.19201804375,-66.097470908475
1557.19707332197,-65.1662010523278
1557.20212863301,-63.5353950271877
1557.20718397688,-65.6604135715419
1557.21223540404,-67.0596102798586
1557.21729081353,-64.8665316432548
1557.22235020542,-66.9778738387737
1557.22740568058,-65.1636799784532
1557.23245723894,-66.970100173803
1557.23751277973,-64.9982179107842
1557.24256835334,-65.3096867746196
1557.24762790949,-63.2793088994346
1557.25267959904,-64.5204343331441
1557.25773527114,-61.9083845705793
1557.26279492584,-58.7216346903444
1557.26785066361,-55.859566033734
1557.27290643421,-55.7441683952503
1557.27795828778,-54.0501466110575
1557.28301807389,-55.2509828316742
1557.28807394297,-56.7318418829697
1557.29313379482,-5.18652356258141
1557.29818577963,-55.0584459411528
1557.3032417472,-55.9926229642614
1557.30829379759,-57.1397298264217
1557.31335378083,-57.9313323716454
1557.31840984689,-60.51041049707
1557.32346989587,-62.0019830347456
1557.32851812739,-62.9665730142601
1557.33357824206,-64.796528850746
1557.33863443945,-62.8448587998762
1557.34369066967,-65.4605856472435
1557.3487429825,-65.8173483691091
1557.35379927836,-65.9559529892641
1557.35885560705,-63.7827886601491
1557.36391591887,-64.0918356813172
1557.36897231325,-65.787858051611
1557.37402479012,-65.7665359235975
1557.37908125014,-64.9160967858858
1557.38413774301,-64.8791730160987
1557.38919821912,-65.6243367329093
1557.39425872813,-65.5788448233838
1557.39931136907,-65.2700586961213
1557.4043679933,-64.8999802963553
1557.40942465036,-65.0229416954121
1557.41448134026,-64.2602222266303
1557.41953411242,-65.3055520777333
1557.42459086797,-66.9758524324563
1557.42964765636,-65.8449872924306
1557.43470842824,-65.8858859503608
1557.43976528233,-66.9368498821483
1557.44482216925,-65.0337080882229
1557.44987513828,-65.9863508153298
1557.45493209086,-66.3124459986993
1557.45998907628,-63.5494298004203
1557.46505004535,-67.0088072792984
1557.47010314564,-65.6780856288923
1557.47516022957,-64.0452978671969
1557.48022129724,-63.1183373208422
1557.48527844688,-62.6642080274867
1557.49033562937,-61.0518891915568
1557.4953928447,-60.9247203043008
1557.50045009287,-57.9225135223895
1557.50550342287,-59.3414283610118
1557.51056468773,-60.0749568718327
1557.51562203443,-10.0975443952401
1557.52067941397,-59.5272908601095
1557.52573682636,-61.4237444236031
1557.53079032044,-62.1287204003074
1557.53585174966,-64.5988999437775
1557.54090926058,-65.0115322130407
1557.54596285312,-64.6291416089663
1557.5510204297,-64.0364937520467
1557.55607803913,-65.5104818947032
1557.5611356814,-64.818534884579
1557.56619730784,-67.0053086242851
1557.57125501583,-64.6698360901017
1557.5763088053,-64.7965895808777
1557.58136657896,-66.1557271510338
1557.58642438546,-66.2838063739808
1557.59148617627,-66.2768706705153
1557.59654009702,-65.5576173247649
1557.60159800207,-65.6627317237688
1557.60665989149,-66.8189279964963
1557.61171786227,-65.4813438140688
1557.61677586589,-64.903182375061
1557.62183390236,-65.9046824172151
1557.62688802006,-64.7942006114966
1557.63194612221,-65.4305079444908
1557.63700820888,-66.7232893367697
1557.64206637676,-66.2883716021155
1557.64712457748,-65.633562289418
1557.6521788593,-64.0974529603956
1557.65724107749,-65.8262597616999
1557.66229937677,-64.8601910936299
1557.66735770891,-66.5099140248364
1557.67241607389,-64.9231501835166
1557.67747051985,-66.0920545238401
1557.68252895051,-66.5014450747144
1557.68758741404,-64.6203506735934
1557.69264986237,-65.7737787995643
1557.69770443964,-65.3006365638822
1557.70276695374,-65.2436262521249
1557.70782554871,-65.2914772531929
1557.71288417653,-64.9874193749063
1557.7179428372,-61.4377547929752
1557.72300153074,-64.5261721333162
1557.72805630498,-64.0824444907212
1557.73311901637,-17.8599765155275
1557.73817780847,-63.9793827393228
1557.74323663343,-63.7454963521053
1557.74829153901,-64.2988508454191
1557.75335438193,-64.7665931551429
1557.75841330546,-65.6676087617445
1557.76347226185,-65.5347687951793
1557.76852729876,-64.822591281466
1557.77358632084,-65.9262787191789
1557.77864932818,-63.1371029607496
1557.78370446359,-65.4190330703531
1557.78876358425,-64.7237123547438
1557.79382273778,-65.9735786120353
1557.79888192416,-66.7412845129408
1557.80394509594,-65.8189567785631
1557.80900434807,-66.3891768872211
1557.81406363307,-66.8248621872504
1557.81911899832,-66.3882489769863
1557.82417834902,-64.8368117400399
1557.82923773257,-64.6254117108191
1557.83429714899,-65.5044052279876
1557.83935659828,-64.4049469669354
1557.84441608043,-66.4843187774021
1557.8494795482,-66.6146618424846
1557.8545390961,-66.7050981853833
1557.85959867687,-65.9380637101923
1557.8646582905,-65.936261486437
1557.86971793699,-66.2595337547418
1557.87477366347,-66.3790239827143
1557.87983337567,-65.5985578627711
1557.88489312074,-65.7995742835594
1557.88995685164,-64.7790273109056
1557.89501270948,-66.2185355246555
1557.90007650616,-64.8355151401095
1557.90513242969,-65.4958811989193
1557.91019233909,-65.9720535810975
1557.91525228136,-66.1735404378278
1557.92031620962,-66.334782057641
1557.92537226452,-66.850339360001
1557.93043625857,-65.8153685199057
1557.93549237915,-65.5201186553398
1557.94055248576,-66.2387587157055
1557.94561262525,-65.8011768809256
1557.95067675089,-27.1231426463684
1557.95573695614,-63.0617910224809
1557.96079324095,-65.774111510063
1557.96585351192,-64.5542430782502
1557.97091776914,-65.9709812510721
1557.97597415248,-65.5234300808212
1557.9810384755,-65.9154842164245
1557.98609492453,-66.480932062305
1557.99115535986,-65.4831308584988
1557.99621582807,-64.655477690455
1558.00127632915,-66.7654820041473
1558.00633686311,-64.8928203911154
1558.01139742994,-66.2928787310984
1558.01646593686,-64.7607155882664
1558.02151866222,-66.4381016926861
1558.02657932768,-66.0367445705388
1558.03164397969,-65.3012723536251
1558.03670471092,-66.1714986752483
1558.0417615213,-66.8860262215732
1558.04682231826,-64.6074064223252
1558.05188710188,-63.9813646160828
1558.0569440108,-65.1318565778468
1558.0620049064,-66.5141160403083
1558.06706583486,-66.4837378494452
1558.07212679621,-65.7409629524736
1558.07718779043,-66.5239972833065
1558.08224881754,-66.8914457341444
1558.08731383149,-64.761278745181
1558.09237097038,-66.2749393993067
1558.09743605014,-66.2597835584153
1558.10249720879,-65.720515470631
1558.10755444625,-66.297910244066
1558.11261962473,-65.9864194941001
1558.11767692789,-65.9337923487632
1558.12274217219,-66.9212375674461
1558.12780349524,-64.8057884028447
1558.13286089698,-64.8494841292612
1558.13792228577,-64.4723818872885
1558.14298766169,-64.6648373370541
1558.148045162,-66.0758403743309
1558.15311060374,-65.8308859501686
1558.15817212409,-63.9951874131555
1558.16323367732,-65.063656861079
1558.16829130906,-36.1539186992315
1558.17335688244,-65.3979476273584
1558.17841853432,-65.7964903495811
1558.1834802191,-66.1253518503714
1558.18853798227,-64.1935698413912
1558.1936036873,-64.6846930795072
1558.1986615162,-64.7105113400487
1558.2037312416,-66.5405119829409
1558.20878518166,-66.1757226430028
1558.21384706373,-66.1863231843781
1558.21891293331,-66.5262208086868
1558.22397488118,-66.0696033583339
1558.22903686193,-66.2614431510311
1558.23409492086,-66.2418839681599
1558.2391609221,-65.1138032961439
1558.24422300152,-66.3521678045456
1558.24928511383,-66.4119368613722
1558.25434725903,-65.5005589649453
1558.25940943711,-64.4328141516868
1558.26446769323,-65.6765596196795
1558.26953389196,-65.4506557253212
1558.2745922138,-65.3715284004263
1558.27965452343,-66.3220346942971
1558.28471686595,-64.5649710492968
1558.28978319635,-66.1247441571839
1558.29484560468,-65.9260928310385
1558.29990409085,-66.0143623639338
1558.30497052001,-66.7815248943727
1558.31002907192,-66.1395131043871
1558.31509161179,-65.0798100931174
1558.3201581397,-64.4010590295567
1558.32521679022,-65.7631607669317
1558.33027942877,-65.1008527467876
1558.33534605545,-65.6103841234884
1558.34040875982,-65.9707648754272
1558.34547149709,-66.1734110267765
1558.35053031195,-65.5318001107902
1558.35559707031,-64.8681115338297
1558.36065990626,-66.6522623770162
1558.36571881974,-65.5157947755524
1558.37078567686,-65.059977895869
1558.37584465608,-65.3656226045153
1558.3809076236,-66.437527117414
1558.38597457949,-45.5835873612417
1558.39103365733,-66.0894340845461
1558.39609672354,-66.2698225450829
1558.40115982265,-65.4830523065293
1558.40622691025,-66.206975398785
1558.41128611957,-66.8819513273473
1558.41635327302,-65.782167050318
1558.4214125481,-64.5801205917616
1558.4264797674,-66.0665121323779
1558.43154306393,-65.4885413219748
1558.43660639337,-64.396972288407
1558.44166975571,-65.2412109029286
1558.44672919517,-65.9647995079256
1558.4517965791,-65.421655338868
1558.45686004015,-67.0494608909884
1558.4619235341,-65.1972196957039
1558.46698706095,-65.7167714477675
1558.47204666479,-66.1791175758913
1558.47711025743,-67.268521371425
1558.48217783893,-65.3392553858626
1558.4872414974,-66.6763277525879
1558.49230518878,-66.0834284956087
1558.49736891306,-66.2756718421886
1558.50243267024,-63.0277460904594
1558.50749646033,-64.9888049046064
1558.51256028333,-65.8497690766693
1558.51762018308,-66.4399143563399
1558.52268802804,-65.8849558515165
1558.52774799355,-65.0399501229959
1558.53281590438,-65.6671851876168
1558.53787593565,-65.3998194253862
1558.54293995607,-65.4262053782557
1558.54800796569,-64.5867122906746


==> data/modualted_comb_25GHz.csv <==
freq,psd,freqref,psdref
1555.65000134212,-67.5713831148582,1555.65000134212,-70.1669240027622
1555.65015112313,-72.3256718221794,1555.65015506474,-68.845093774067
1555.65030484579,-71.8088628859802,1555.650312729,-69.2553925520854
1555.65045856847,-71.0845733442,1555.65045856847,-70.0657466360626
1555.65060834957,-72.8255038988521,1555.65060440796,-67.2213434351629
1555.65076207231,-71.9353303978952,1555.6507581307,-68.3530973731338
1555.65090791186,-70.211067115961,1555.65090791186,-69.5155001022641
1555.65106557628,-69.8395401391067,1555.65106163467,-70.8140486800098
1555.65121141588,-70.6016050139069,1555.65121141588,-67.7716657755397
1555.65136513875,-70.8598448016138,1555.65136119713,-68.8249198152986
1555.65151492002,-70.5851211443808,1555.65151492002,-70.6755243165165
1555.65166864294,-69.6686655250836,1555.65166864294,-67.9960366442773
1555.65181842428,-70.3753486212689,1555.65181842428,-69.101760429235
1555.65196820565,-71.3341672485044,1555.65197608888,-70.1055858005733
1555.65212192866,-69.9150600577747,1555.65211798704,-71.1000093422606
1555.65227171008,-69.841276476652,1555.65227171008,-69.119346091045
1555.65242543315,-70.5745603935708,1555.65242149153,-70.1774915780461
1555.65257521463,-68.3098153033525,1555.65257915625,-70.5139647425072
1555.65272499614,-72.6766418718846,1555.65272893776,-71.0445866962288
1555.6528787193,-71.4735299821788,1555.65287477768,-67.3512977570293
1555.65302850087,-69.1062247232103,1555.65303244249,-69.6106742884363
1555.65318222409,-72.9630063151557,1555.65317828247,-64.3427871194169
1555.65333200572,-68.9495992969901,1555.65333594734,-68.4621101386375
1555.65348178738,-72.4091979677243,1555.65348178738,-70.0817942062869
1555.65363156906,-71.4684778691439,1555.65363551069,-69.7900461440931
1555.65378923403,-70.05631108008,1555.65378923403,-67.7060891206685
1555.65393507415,-71.592669841323,1555.65393507415,-69.3699867821026
1555.65409273917,-71.5171316491263,1555.65408879755,-68.6028743202444
1555.65424252097,-73.0155257221707,1555.65424252097,-70.1033111708522
1555.65439230281,-71.2977440239448,1555.65439230281,-67.4036004959004
1555.6545460263,-70.2941032050034,1555.65454208467,-68.4949239201224
1555.65469580819,-70.3492832767061,1555.65469186656,-71.9261484339824
1555.65484953174,-71.4879052517762,1555.65484559011,-70.3797695630156
1555.65499931368,-68.5831691736553,1555.65499537205,-67.2077980963971
1555.65514909566,-71.8766777226032,1555.65514909566,-68.4509873241551
1555.65529887767,-70.0914123899372,1555.65529887767,-65.7176133406856
1555.65544865971,-70.9965544660019,1555.65544865971,-67.4078131420147
1555.6556023834,-69.2527311157306,1555.6556023834,-67.841725006637
1555.6557521655,-70.6980807961416,1555.6557521655,-69.2648207878208
1555.65590194762,-74.0709996746155,1555.65590588926,-68.7468551746904
1555.65605567141,-67.9131017546298,1555.65605961304,-70.5549489725195
1555.65620545359,-68.9025483870293,1555.65620939523,-66.7533064703651
1555.65635917744,-68.0382380240955,1555.65635917744,-70.3382055998865
1555.65650895968,-68.7368123248213,1555.65650895968,-68.7986321894713
1555.65665874194,-68.8428677264014,1555.65666268358,-68.6996279838549
1555.65681246588,-68.8131075117624,1555.65681640752,-66.0801525772901
1555.65696224821,-71.0076362541082,1555.65696224821,-69.5209411952695
1555.65711597221,-70.5561818388095,1555.65711597221,-67.9164641183278
1555.65726575459,-70.2949970360062,1555.65726575459,-69.8186926923193
1555.65741553701,-69.7840370401223,1555.65741947865,-68.0793060465785
1555.65756926109,-70.7646446692549,1555.65756926109,-67.5014995674278
1555.65771904357,-69.1412316157652,1555.65771904357,-65.7917334364331
1555.65787276771,-71.3254243520169,1555.65787276771,-63.4716023735421
1555.65802255024,-70.179395594849,1555.65802255024,-68.1198892826614
1555.6581723328,-70.897671206322,1555.65817627445,-66.2861827603857
1555.65832999869,-69.7440597733707,1555.65832605704,-69.5516097757586
1555.65847583966,-69.168053270484,1555.65847583966,-70.6015626349489
1555.6586335056,-72.8407735005248,1555.65862956395,-69.0195521082178
1555.65877934663,-68.7447573876749,1555.65877934663,-68.5189834100649
1555.65893307099,-71.0543738866121,1555.65892912934,-66.2169954699573
1555.65908285372,-73.6642583844728,1555.65908285372,-69.219203480193
1555.65923657814,-72.1431155019536,1555.65923263649,-71.7862766969278
1555.65938636093,-69.5068232143766,1555.65938636093,-70.6480666766453
1555.65953614376,-70.3375956979766,1555.65953614376,-68.5068959655833
1555.65968592661,-72.4154925012672,1555.65968592661,-69.6644451738782
1555.65983965114,-67.0470692629116,1555.65983965114,-70.6638981836449
1555.65998943405,-70.7788707267081,1555.65998943405,-69.3140055238303
1555.66014315865,-70.2309484486751,1555.66014710031,-68.2402238025192
1555.66029294162,-69.8814164114728,1555.66029294162,-69.0949092735591
1555.66044666627,-70.337402981025,1555.66044666627,-69.1775438468006
1555.6605964493,-71.3293038743066,1555.6605964493,-68.5464358735178
1555.66074623236,-71.0915218925327,1555.66075411567,-69.7540318429571
1555.6608999571,-72.1712578294059,1555.6608999571,-69.552088534342
1555.66104974021,-73.1285009094338,1555.66104974021,-70.4756740637756
1555.66119952336,-69.6330525042412,1555.66120346502,-69.4319674859581
1555.66135718985,-69.4693381348896,1555.66135324819,-69.4940650705396
1555.66150303139,-69.5308521912213,1555.66150303139,-69.4805281342291
1555.66165675629,-66.4388326892606,1555.66165675629,-69.323407300083
1555.66180653955,-67.9485687476729,1555.66180653955,-68.9055451162864
1555.66195632284,-68.9675014180761,1555.66195632284,-69.9346197575663
1555.66211004782,-70.3479595574974,1555.66211004782,-68.78795367245
1555.66226377284,-71.2110393213628,1555.6622677145,-69.266526409157
1555.66241355621,-70.8063025548258,1555.66241355621,-69.345696425662
1555.66256333962,-71.0150570717562,1555.66256333962,-66.2663781947016
1555.66271706472,-71.1154034874527,1555.66271706472,-65.9751412559102
1555.66286684819,-68.3599367897736,1555.66287078986,-66.6124873689482
1555.66302057335,-70.1802055501685,1555.66301663168,-71.4406804912199
1555.66317035687,-71.2724310207005,1555.66317429854,-69.8162815045677
1555.66332014042,-71.704969281208,1555.66332014042,-65.6782976533821
1555.663469924,-71.2083581785775,1555.66347386568,-72.0590870790235
1555.66362759096,-68.8436754039953,1555.66362759096,-69.3009434300446
1555.66377343293,-69.5860613314404,1555.66377343293,-68.0648334839146
1555.66392715827,-70.6991482230001,1555.66392715827,-69.4752837496564
1555.66408088364,-70.4253492402495,1555.66408088364,-68.3627859320734
1555.66423066737,-72.444452181273,1555.66423066737,-68.4727212097629
1555.66438045113,-67.6564150815863,1555.66438045113,-68.8217182527185
1555.66453417659,-70.486621406727,1555.66453417659,-70.9066661122948
1555.66468790208,-68.9048299980133,1555.6646839604,-69.5916093210416
1555.66483374425,-72.6802398542075,1555.66483374425,-68.8865136763477
1555.6649874698,-71.1791627678066,1555.66498352812,-67.754251405319
1555.6651372537,-71.0869616191313,1555.6651372537,-68.5521356566836
1555.66528703763,-70.1924511175785,1555.66528703763,-66.1541662044731
1555.66544470496,-70.0825083368445,1555.66544076327,-68.1116096046811
1555.66559054726,-71.7360907099375,1555.66559448894,-70.0397265153056
1555.66574033128,-71.9762436065438,1555.66574821465,-65.7499633496467
1555.66589405701,-69.3428008628894,1555.66589405701,-69.222284579213
1555.66604384109,-70.1764527422883,1555.66604384109,-70.0809303577935
1555.66619756688,-69.6611290055891,1555.66619756688,-68.3462402920551
1555.66634735101,-70.5877204093553,1555.66634735101,-69.008822617296
1555.66649713518,-70.5057779130727,1555.66650107686,-71.4858247438667
1555.66665086106,-70.1969952965011,1555.66665086106,-69.7271070052306
1555.66680458697,-70.6294450140527,1555.66680064528,-69.8379482759203
1555.66695437122,-69.3224961652791,1555.66695437122,-70.2534985148537
1555.66710809719,-68.813749633783,1555.66710809719,-68.3890551440197
1555.6672578815,-72.158669903261,1555.6672578815,-68.2148196748655
1555.66740766584,-69.7500030925401,1555.66741160753,-69.4282755122949
1555.6675613919,-70.0369462923495,1555.66755745021,-69.8712389294077
1555.6677111763,-71.4580626176448,1555.6677111763,-70.8335680471005
1555.66786490242,-68.9096263223704,1555.66786490242,-70.122445942817
1555.66801468688,-72.0926635352233,1555.66801074518,-67.9680199865497
1555.66816447136,-70.1601192777082,1555.66816447136,-67.3876510705494
1555.66831425587,-71.6141734613621,1555.66831819757,-70.0459600589028
1555.66846798211,-69.092391673505,1555.66846798211,-69.0670521260204
1555.66861776668,-70.0718929802259,1555.66862565008,-68.8317327721363
1555.66877149299,-68.4087540113846,1555.66876755129,-67.474502597187
1555.66892521932,-69.5709933098334,1555.66892127762,-70.8211132198628
1555.66907106227,-72.0985446729722,1555.66907106227,-70.6544699963369
1555.66922478866,-69.8447058680967,1555.66922873037,-68.542860810491
1555.66937851509,-71.9553040218898,1555.66937457338,-66.9958357161502
1555.66952435813,-69.008987713175,1555.66952435813,-69.6388248936404
1555.66967808461,-72.3921323217644,1555.66967808461,-68.7748490815359
1555.66982786941,-70.8388355820185,1555.66982786941,-68.8710902140656
1555.66998553766,-70.0132952671202,1555.66998159595,-66.3840324121824
1555.67013138082,-71.0372858168991,1555.67013532252,-70.4719726633434
1555.67028510741,-71.6939240955735,1555.67028510741,-68.5938678339018
1555.67043489234,-69.6753310639352,1555.67043883405,-66.8698230383028
1555.67058467729,-72.5973467650061,1555.670588619,-69.6508243062001
1555.67073840398,-68.0750209032616,1555.67073840398,-68.3322033885457
1555.67088818898,-68.4295104583192,1555.6708921307,-68.9157688427324
1555.67103797402,-69.3969573044247,1555.67103797402,-67.9524799661921
1555.67119564251,-73.1983427407172,1555.6711917008,-64.8625396675571
1555.6713414859,-71.2965022144506,1555.67134542761,-64.7839157243484
1555.67149521274,-69.4487927286642,1555.67149915445,-64.4922737071049
1555.67164499789,-71.1626785786272,1555.67164499789,-66.3636444290768
1555.67179478307,-71.0213124378347,1555.67179872479,-67.3097733578433
1555.67194851,-70.3537984415253,1555.67195245172,-69.6375497683543
1555.67209829524,-71.6014670207589,1555.67210223696,-68.9189633996494
1555.67225202223,-73.5352535114721,1555.67225202223,-67.929858678632
1555.67240574925,-71.056035944042,1555.67240180753,-70.3973282222409
1555.67255159286,-71.1431113516983,1555.67255553458,-69.014177287143
1555.67270531994,-70.6508711591629,1555.67270531994,-67.6557243860504
1555.67285904705,-69.343053784594,1555.67285510533,-64.7171835317586
1555.67300883247,-71.0391952801761,1555.67301277419,-70.2563799993743
1555.67315861791,-71.3763851355481,1555.67315861791,-68.4441883902478
1555.67330840339,-72.8596319260772,1555.67330840339,-69.1923865656628
1555.67346213061,-68.1258806014506,1555.67346213061,-70.7456865182874
1555.67361585787,-68.7548829015525,1555.67361191615,-68.1565155181841
1555.67376564343,-70.7347808543051,1555.67376564343,-70.0918692916151
1555.67391542903,-72.4180059699987,1555.67391542903,-68.7173419095723
1555.67406915637,-71.1024490319528,1555.67406915637,-70.6284553325514
1555.67421894202,-70.6125998020798,1555.67421894202,-70.7701821594156
1555.67437266943,-69.752322423229,1555.6743687277,-71.0842624266897
1555.67452245514,-70.5225005628495,1555.67452245514,-68.479111014646
1555.67467224088,-69.2736627001357,1555.67467618261,-69.2944654149918
1555.67482596838,-71.3414006374454,1555.67482596838,-69.9425632859918
1555.67497575417,-70.5155260201638,1555.6749796959,-70.4330762595183
1555.67512948173,-69.8190470231064,1555.67512554,-70.6528547248055
1555.67527926758,-72.0346076662406,1555.67527926758,-64.3563479304906
1555.67542905347,-71.1491166245414,1555.67542905347,-67.7395571499744
1555.67558278111,-70.6224210464966,1555.67557883938,-63.9153056203261
1555.67573256705,-70.8881494629108,1555.67573256705,-69.3941208686992
1555.67588629476,-73.1318591151183,1555.67588235302,-68.6609545148087
1555.67603608076,-69.1416261744511,1555.6760400225,-68.899833908916
1555.67618980853,-71.2803146128777,1555.67618586679,-69.1844585243597
1555.67633565285,-70.9259030536578,1555.67633565285,-68.3145392005873
1555.67648938067,-70.2405913458057,1555.67648938067,-69.4655357585661
1555.67664310853,-68.5092930294243,1555.67664310853,-67.02823780283
1555.67679289468,-72.1160439345466,1555.67679683642,-70.9028669875297
1555.67694268085,-72.2180164153352,1555.67694268085,-70.2067722527557
1555.67709246705,-68.6715394137454,1555.6770964088,-68.3079558666088
1555.67724619503,-70.0776950607607,1555.67724619503,-69.5816546188985
1555.67739992304,-68.9719029937776,1555.67739598129,-69.342291362724
1555.67755365107,-71.1168051538033,1555.67755365107,-69.1594601825631
1555.67769949565,-72.3992391185115,1555.67769949565,-69.5319657308333
1555.677849282,-68.1089134609592,1555.677849282,-70.2038650210754
1555.67800301012,-71.1146353929004,1555.67800301012,-71.1948306811799
1555.67815279653,-72.1984508411781,1555.67815673828,-68.5056150624546
1555.67830652471,-67.6891783925036,1555.67830652471,-67.5278356802705
1555.67845631118,-70.5835760381242,1555.67845631118,-70.4680421790126
1555.67860609768,-70.5084786488462,1555.67860609768,-67.5054960875197
1555.67875982595,-71.1633691708253,1555.67875982595,-69.2185547123228
1555.6789096125,-69.9016674507154,1555.67891355426,-68.6379642349517
1555.67906728259,-69.8157735273269,1555.67906334084,-68.1569494250906
1555.6792170692,-69.2472672413089,1555.67921312745,-69.3019998689349
1555.67936685584,-69.9817121176561,1555.67936685584,-68.3234442171166
1555.67951664251,-72.5984189597905,1555.67951664251,-68.5138770826654
1555.67966642921,-72.2146832894145,1555.67966642921,-66.7561714089616
1555.6798201577,-70.184886503794,1555.6798201577,-68.9507108770658
1555.67996994446,-69.2292275971388,1555.67997388621,-68.8801294235246
1555.68011973124,-71.5042380350402,1555.680123673,-68.7048290554286
1555.68027345982,-67.8895484605192,1555.68027740157,-69.7954529791019
1555.68042324666,-66.5642395950706,1555.68042324666,-65.5963301070465
1555.68057697529,-68.5482916497527,1555.68057697529,-66.0450771864085
1555.6807267622,-70.2066598084714,1555.6807267622,-69.0156834990923
1555.68087654913,-67.7021734947117,1555.68088049089,-69.1234026883463
1555.68103421962,-68.9290011114466,1555.68103421962,-67.428835530439
1555.68118006484,-70.9473391504479,1555.68118006484,-67.7545738842025
1555.68133379363,-70.5578547975438,1555.68133379363,-71.4521167607006
1555.68148358068,-71.7681058682296,1555.68148752244,-67.8074926942856
1555.68163730952,-69.4464425257734,1555.68163730952,-68.4953887207078
1555.68178709663,-72.5232673368351,1555.68178709663,-67.9980116048774
1555.68193688376,-72.3995187593711,1555.68193688376,-67.1596310353163
1555.68209455446,-71.0467916094888,1555.68209455446,-65.6020270695769
1555.68224039989,-66.2824772763521,1555.68224434166,-69.6707990192703
1555.68239412888,-70.1983183127685,1555.68239412888,-68.2911509523098
1555.68254391614,-70.5138048135583,1555.68254391614,-68.7199002199623
1555.68269764519,-68.8554811913266,1555.68269370342,-67.8705730087117
1555.6828474325,-73.6800315361633,1555.6828474325,-68.5098096403349
1555.68300116162,-70.7722657366061,1555.68299721984,-70.4225390858627
1555.68315094899,-69.2381526998407,1555.68315094899,-69.0890060407233
1555.68330073638,-72.7008987387757,1555.68330467816,-68.4817745347662
1555.68345052381,-69.8662382318314,1555.68345052381,-67.8006666783892
1555.68360819482,-70.1277969646433,1555.68360819482,-69.0179280638876
1555.68375798231,-69.4107020528109,1555.68375404053,-70.7418827853658
1555.68390776982,-69.6251035129447,1555.68390776982,-69.5732179663234
1555.68406149915,-71.1227146205115,1555.68405755737,-67.0419650094072
1555.68420734494,-71.885014912047,1555.68421128672,-67.3539654978628
1555.6843650161,-71.7716242576129,1555.6843650161,-66.7646046142497
1555.68451086196,-68.5809521485094,1555.68451480374,-67.1426045068266
1555.68466064962,-69.3198100233916,1555.68466064962,-69.387023413528
1555.68481437909,-69.6420824632806,1555.68481832087,-69.5145518256759
1555.68496416681,-70.1985827314345,1555.68496416681,-71.4273088818397
1555.68511789634,-70.5511128920164,1555.68512183812,-69.3524314268935
1555.68526768412,-70.9503443816575,1555.6852716259,-67.1436593447511
1555.68541747192,-69.3541433810967,1555.68542141371,-66.7306859693064
1555.68557514333,-71.8061190842517,1555.68557120154,-68.4150321553986
1555.68572493119,-71.8124594558008,1555.68572098941,-68.779220475142
1555.68587866088,-72.152526864274,1555.68587866088,-68.9641315807998
1555.68602450701,-69.2458869347608,1555.68602450701,-67.1024974657459
1555.68617429496,-70.4504524891207,1555.68617823675,-70.1983747324124
1555.68632802474,-70.899335028482,1555.68632802474,-69.4026613074352
1555.68648175454,-70.5779818063137,1555.68647781275,-68.0707352408901
1555.68663154258,-72.073485570432,1555.68663548437,-70.9529531474483
1555.68678133065,-68.7600315067648,1555.68678133065,-66.7542032856602
1555.68693506054,-70.7816854968385,1555.68693111874,-67.4901994437304
1555.68708484866,-69.5691889112559,1555.68708484866,-69.7959854945338
1555.68723463682,-70.8783777532232,1555.68723463682,-64.251166323738
1555.6873883668,-71.1368530670489,1555.6873883668,-70.2376978842283
1555.68753815501,-69.215373682056,1555.68753815501,-65.5970684264768
1555.68769188506,-70.5151671406118,1555.68768794326,-69.3727101594089
1555.68784167333,-70.5940225921634,1555.68784167333,-68.0143945447904
1555.68799146163,-68.540661653169,1555.68799146163,-65.225485843171
1555.68814519176,-67.9743146896055,1555.68814913356,-68.2142921966729
1555.68829892192,-70.6153124377268,1555.68829498012,-69.8056846972525
1555.68844476851,-69.8126982776319,1555.68844871031,-69.2252416050703
1555.68860244053,-71.3400309249664,1555.68859849873,-67.5145083107608
1555.68874828718,-69.7997610426401,1555.68874828718,-67.6457098136
1555.68890595926,-68.363341749394,1555.68890595926,-71.1067449070628
1555.68905180596,-68.5808281474154,1555.68905180596,-67.3459834999051
1555.6892055363,-67.3204840333087,1555.6892055363,-68.0215060394745
1555.68935926667,-70.6173988895961,1555.68935532487,-68.9350983275506
1555.68950905527,-72.3726961928488,1555.68950511346,-69.3758913956898
1555.6896627857,-70.0898379260151,1555.6896627857,-67.3537310976627
1555.68980863254,-71.0194306786305,1555.68980863254,-69.5332463016089
1555.68995842122,-69.7193750764084,1555.68995842122,-69.7231770636225
1555.69011215174,-73.5233873304688,1555.69011609355,-68.7126623646104
1555.69026194048,-68.6291024522231,1555.69026588229,-69.6291650698905
1555.69041961287,-69.6427212946639,1555.69041567106,-67.9521608193407
1555.69056940167,-69.5271087013592,1555.69056545986,-71.1036736662242
1555.6907191905,-73.1092264214998,1555.69071524868,-69.7693931822433
1555.69086897935,-67.7925106631242,1555.69086897935,-70.4852162057126
1555.69101876824,-67.6214936291553,1555.69101876824,-69.7488721840314
1555.69117249896,-70.1467451754488,1555.69117644078,-69.1836041008917
1555.69132228791,-70.365833453749,1555.69132228791,-70.3851380166263
1555.6914760187,-71.5081666493369,1555.69147207688,-69.1623351934765
1555.6916258077,-69.9897223400089,1555.69162974951,-69.7468816397124
1555.69177559673,-69.4977695580119,1555.69177953855,-70.0274960245386
1555.69192932761,-69.5174247024449,1555.69193326942,-71.0440354470871
1555.69208305851,-72.2110582504591,1555.6920791167,-68.602109629667
1555.69222890581,-70.998583515671,1555.69223284763,-70.5332358816343
1555.69238263678,-68.6519989782759,1555.69238263678,-70.2075694734158
1555.69253242596,-70.1952612168461,1555.69253636778,-67.6355065981751
1555.69268615699,-59.8356457455469,1555.69268615699,-69.8783748341207
1555.69283594622,-62.5978996459536,1555.69283594622,-70.4591956652518
1555.69298967731,-71.0835015856009,1555.69298573548,-70.8257417821304
1555.69314340843,-69.1767839488303,1555.6931394666,-70.5840147657063
1555.69329319775,-69.3531754889345,1555.69328925592,-67.1114063180248
1555.6934429871,-70.7477172669392,1555.69344692893,-69.2628367375579
1555.69359277648,-70.8017069591102,1555.69359671831,-70.541007818143
1555.69374650772,-70.0701270424873,1555.69374256589,-69.8124117043177
1555.69390023898,-69.5064737984888,1555.69389629716,-71.189001046803
1555.69405002845,-68.2482893004817,1555.69405002845,-68.3330834579181
1555.69419981795,-70.2026771529752,1555.69419981795,-67.8540766389993
1555.69434960748,-70.5823152834084,1555.69434960748,-71.4934711181586
1555.69450333886,-70.9562343174319,1555.69450333886,-67.280515431617
1555.69465312845,-69.7349371723339,1555.69465312845,-71.7361736142495
1555.69480291806,-69.9296368550294,1555.6948068599,-68.3988962597119
1555.69496059137,-70.9230418466432,1555.69496059137,-69.9879088668887
1555.69511038105,-70.6992733849972,1555.69511038105,-67.8909053957259
1555.69526017075,-70.3996013596586,1555.69526017075,-68.219085807296
1555.69541390231,-69.8068143942458,1555.69541390231,-70.3367928569324
1555.69555975024,-69.9450212035169,1555.69556369207,-69.6917324119175
1555.69571348186,-69.3204875066893,1555.6957174237,-69.7244181347165
1555.69586327168,-71.2314547554198,1555.69586327168,-66.8553202999672
1555.69601700337,-71.9958006894031,1555.69601306153,-69.7722665440103
1555.69617073508,-71.2408659135382,1555.69616679324,-70.7998215023301
1555.69632052499,-69.6807005750806,1555.69631658315,-69.1721689940259
1555.69647425676,-69.2746762181942,1555.69647425676,-67.8271758908614
1555.69662010489,-66.7873064689641,1555.69662010489,-67.8039370404295
1555.69676989488,-69.5563728246281,1555.69677383672,-70.6322046192244
1555.69692362674,-70.0133262390716,1555.69692756859,-67.437470023981
1555.6970734168,-71.7617074501925,1555.69707735864,-66.4960468939043
1555.69722714872,-70.7995633313393,1555.69722714872,-68.4542522052428
1555.69737693883,-70.7896624278689,1555.69737693883,-69.7946133009305
1555.69752672897,-70.2836191930576,1555.69753067081,-66.2646527677443
1555.69768046098,-68.3844466721188,1555.69768046098,-68.6940619978499
1555.69783025118,-70.1252736317471,1555.69783419303,-68.2639130525263
1555.69798398325,-69.6997808733519,1555.69798398325,-67.4447564751724
1555.69813377351,-67.7962918168197,1555.69813771536,-68.8922500952808
1555.69828356379,-69.8874010658716,1555.69828750564,-70.709989630399
1555.69844123781,-71.0998229814161,1555.69843729596,-72.0403250449508
1555.69859102815,-71.2892904392135,1555.6985870863,-69.6861173806064
1555.69874476038,-70.9360045875322,1555.69874476038,-69.822871217433
1555.69889060892,-42.0211266939025,1555.69889849263,-71.3450130152751
1555.69904039935,-40.7282008656147,1555.69904434121,-68.8030836528928
1555.69919413167,-36.498349752398,1555.69919413167,-69.8095786703526
1555.69934786401,-38.0104547776325,1555.69934392216,-69.4684516716834
1555.69949765453,-37.8685501869376,1555.69950159639,-67.5897024532399
1555.69965138693,-36.7602767653331,1555.69964744508,-70.1590538963172
1555.69979723565,-36.8262100047592,1555.69980117751,-67.5683348261219
1555.69995096811,-37.1995342119152,1555.69995490997,-67.4874304057416
1555.70010075875,-39.4341398249469,1555.70010075875,-68.1735667128725
1555.70025449127,-38.6095036993308,1555.70025449127,-67.8965221313875
1555.70040428196,-41.4774639307434,1555.70040428196,-70.3566133375419
1555.70055801455,-39.836944596114,1555.70055407269,-68.1915329367576
1555.7007078053,-36.5146989356204,1555.70071174716,-68.7665285879906
1555.70085759608,-39.989990526998,1555.70086153794,-68.42895335965
1555.70101132875,-36.6509537094858,1555.70101132875,-68.1601898470126
1555.70116111959,-39.2496948538067,1555.70116111959,-70.3825037920662
1555.70131091046,-37.5395176666694,1555.70131091046,-70.219204098321
1555.70146464322,-38.2988557623112,1555.70146464322,-70.4623435686891
1555.70161443414,-39.1033158274916,1555.70161443414,-70.8857048972732
1555.70176816697,-39.1974743170065,1555.70176816697,-67.8567457134415
1555.70192189982,-39.3684411167425,1555.70191795795,-68.8691138023036
1555.70207169083,-38.2771587846645,1555.70207169083,-67.8219771371863
1555.70222542374,-69.6435997925061,1555.70222148187,-70.1318268242384
1555.70237521482,-69.739997540248,1555.70237127295,-67.8464934044399
1555.70252500592,-69.7333078976289,1555.70252894779,-67.9095364139123
1555.70267479705,-70.1672898327147,1555.70267479705,-66.3626975577632
1555.7028245882,-69.4962960455447,1555.7028245882,-69.9625882438335
1555.70297832127,-69.0913751328623,1555.70297832127,-70.2949997612612
1555.70312811248,-69.0020872369262,1555.70312811248,-69.0119370955758
1555.70328578748,-70.2469668550949,1555.7032818456,-69.8120216287935
1555.70343557876,-71.2759697261374,1555.70343163688,-68.7504982313655
1555.70358142818,-71.1932569425909,1555.70358537006,-71.2754301997013
1555.7037351614,-70.0320929749914,1555.7037351614,-68.1424996833486
1555.70388495276,-68.8248958921011,1555.70388495276,-70.2130772753846
1555.70403868603,-68.8096372213191,1555.70403868603,-67.0976186497837
1555.70418847745,-70.8064156254867,1555.70418847745,-70.3389291826012
1555.7043382689,-72.138979237477,1555.7043382689,-70.2556399791889
1555.70449200226,-66.7916850802859,1555.70449200226,-69.4944796400989
1555.70464573565,-70.4808500467696,1555.70464179377,-70.7366851708558
1555.70479946907,-71.2176724611573,1555.70479552719,-70.3975348532804
1555.70494531876,-68.6626648352094,1555.70494531876,-68.4428059298416
1555.70509511035,-70.7544640074628,1555.70509905224,-70.9604727574651
1555.70524884386,-70.8324406811386,1555.70524884386,-67.9546195784165
1555.70539863552,-72.1877274331451,1555.7054025774,-67.6799009925167
1555.70555236909,-70.9198905390665,1555.70555236909,-69.4739138145678
1555.70570610269,-67.8775871517085,1555.70570610269,-70.3816162822762
1555.70585589443,-72.8633054441624,1555.70585589443,-66.299050006938
1555.7060056862,-71.4344319938003,1555.70600962809,-69.1952070919848
1555.70615941989,-68.8853837459756,1555.706155478,-69.6286199395578
1555.70630921172,-70.4982104251686,1555.70630921172,-69.8770581299805
1555.70645900358,-68.8652725608598,1555.70645900358,-70.2190936515614
1555.70661273736,-71.0262211622783,1555.70660879547,-67.6564135103469
1555.70676252928,-71.2531998234515,1555.70676647117,-69.4821568889588
1555.70691626311,-71.7601032542343,1555.70691626311,-71.3138623761686
1555.70706605509,-70.2871990138137,1555.70706999698,-67.1607008759833
1555.70721978899,-69.966682929527,1555.70721584709,-67.9027533408079
1555.70736958102,-69.5886017891692,1555.70736958102,-70.4678908344278
1555.70751937309,-70.5281833105524,1555.70752331498,-69.437730265732
1555.70766916518,-71.8741744217184,1555.70767310708,-68.3813037036036
1555.7078228992,-69.9634408804781,1555.70782684109,-70.946203190581
1555.70797269135,-69.2771925238835,1555.70797663325,-70.3747983064805
1555.70812248353,-71.0131557158776,1555.70812248353,-70.802644418947
1555.70827621763,-69.5035262117744,1555.70827621763,-66.6385875367532
1555.70842600987,-72.2084228608643,1555.70842600987,-69.126850430451
1555.70858368594,-73.1908069578806,1555.70857974404,-67.9242599826612
1555.70873347824,-71.0661401520736,1555.70872953633,-69.6666574575099
1555.70887932866,-69.4478107798289,1555.70887932866,-69.1715197947334
1555.70903700482,-70.606731692018,1555.70903306292,-67.5193391587388
1555.7091828553,-70.5233668027371,1555.70918679721,-71.2336099494485
1555.70934053152,-67.6739320427757,1555.70934053152,-67.9082821941531
1555.70949032397,-71.8270460297107,1555.70949426587,-70.7472195955942
1555.70963617453,-68.4330173820418,1555.70963617453,-66.5833763484934
1555.70978990894,-69.109375672676,1555.70979385085,-68.1434919900992
1555.70994364338,-70.6917053851021,1555.70993970147,-69.6324769327657
1555.71009343593,-68.187472913488,1555.71009737784,-69.3874445551805
1555.71024717043,-70.3416820209268,1555.71024322852,-69.7485787238396
1555.71039696305,-71.0233392557625,1555.71039696305,-68.6902999735433
1555.71055069761,-70.5264130924678,1555.71054675569,-69.4759389096055
1555.71069654837,-67.5191580039162,1555.71070443219,-70.559648664756
1555.71085816681,-69.5453193910994,1555.71085028299,-65.3340100393687
1555.71100007572,-69.8026608496975,1555.71100007572,-70.2496778211474
1555.7111538104,-68.9875054368225,1555.71114986848,-69.3147731501415
1555.71130360319,-70.8370110405954,1555.7113075451,-70.3155045694764
1555.71145339601,-73.1450187418758,1555.71145339601,-68.3587808053705
1555.71160713077,-70.4056756988509,1555.71160713077,-67.8963852656044
1555.71175692365,-71.191762679282,1555.71175692365,-69.2701377775774
1555.71190671656,-70.9690230327777,1555.71191065848,-68.7662171339456
1555.71206439334,-68.9277793081961,1555.71206045142,-68.634825937088
1555.71221024438,-69.8744457161742,1555.71221024438,-69.1565084080116
1555.7123639793,-71.0685489455446,1555.7123639793,-68.7371396633044
1555.71251771425,-72.6427216754469,1555.71251771425,-70.9364197158748
1555.71266356538,-72.8901045490394,1555.71266356538,-68.0943379538549
1555.71281730038,-71.5963916498854,1555.71282124231,-70.7926687071539
1555.71297103542,-71.6078893164001,1555.71296709349,-68.1476076371747
1555.71312082856,-71.712974902202,1555.71312871241,-71.4908287489785
1555.71327062173,-68.9929051058766,1555.71327062173,-68.6682942566273
1555.71342435686,-71.9268943635605,1555.71342041493,-67.472808147966
1555.71357415008,-71.7664833015187,1555.71357809201,-65.9565292006469
1555.71372394334,-68.7009704476949,1555.71372788527,-66.4814722836186
1555.71388162049,-69.6078671041753,1555.71388556242,-66.6439250806418
1555.71402747187,-69.6404629357929,1555.7140314138,-65.9913733315655
1555.71417726522,-70.6989153654621,1555.71418120715,-66.2094690723473
1555.71433494245,-71.0308923622267,1555.71433100052,-69.3804733815312
1555.71448079393,-71.9604234653614,1555.71448079393,-66.2131017870438
1555.71463847122,-69.6915428641977,1555.71463452929,-68.8378748317383
1555.71478826469,-67.1399779453059,1555.71478432275,-65.3000059079336
1555.71493411624,-67.6227732501266,1555.71493805818,-67.0499822441076
1555.71509179363,-72.9588056369582,1555.7150878517,-69.0261910031115
1555.71524158718,-72.7218792657435,1555.71523764525,-68.9440179217439
1555.71539926463,-72.0620807858658,1555.71539138076,-69.8127722153603
1555.71554117437,-69.6891821793623,1555.71554117437,-64.8923906368935
1555.71569490994,-71.9771160180626,1555.71569096801,-69.456419622305
1555.71584470361,-70.356344597542,1555.71584470361,-68.2496976441354
1555.7159944973,-68.5880769189717,1555.7159944973,-70.6340810671997
1555.71614823297,-71.494219925723,1555.71614823297,-69.8397174092099
1555.71629802672,-70.8808520667311,1555.71629802672,-72.1280842799321
1555.71645176245,-71.2939923659823,1555.71645176245,-70.3018746883632
1555.7166054982,-70.4181192280307,1555.71660155626,-66.7705063519698
1555.71675529204,-70.4929498459744,1555.71675529204,-70.8439053870435
1555.71690508591,-62.5755418284844,1555.71690902786,-68.9550144848771
1555.71705487981,-59.4812283232136,1555.71705882176,-68.4140781199711
1555.71720467374,-68.0981122611448,1555.71720861568,-67.4489968229913
1555.71736235159,-68.9381601104097,1555.71736235159,-71.8179116507581
1555.71751214558,-69.0323949780898,1555.71750820363,-68.4539131577531
1555.71766982349,-72.5269696956777,1555.71766588154,-68.7729080670571
1555.71781567558,-71.4362712713338,1555.71781567558,-69.310520557539
1555.71796546966,-69.7827908692748,1555.71796152771,-69.0821665351801
1555.71811920571,-70.6318456327563,1555.71811526376,-71.791811560779
1555.71826505789,-70.0882122031209,1555.71826505789,-68.2171088771023
1555.71841879401,-71.7949054096217,1555.71842273596,-69.7223323657302
1555.71857253015,-71.9321018198468,1555.71857253015,-69.5361260266263
1555.71872232437,-69.8419981693774,1555.71872232437,-70.5828523992696
1555.71887211862,-69.9492085882428,1555.71887211862,-69.1518080119175
1555.71902585485,-72.9553751820947,1555.71902979681,-69.0352138067331
1555.71917564916,-71.8055591504862,1555.71917564916,-67.9024301798359
1555.7193254435,-68.547123425909,1555.71932938545,-70.556185192604
1555.71947917982,-68.91488561276,1555.71947523786,-69.6198869845774
1555.71962897421,-69.2612433869368,1555.71962897421,-67.4969463637225
1555.71977876864,-70.2871087838418,1555.7197827106,-68.6701575196507
1555.71993250505,-71.263684861709,1555.71993250505,-66.1224344201519
1555.72008624149,-70.2590346646223,1555.72008624149,-69.9812920347809
1555.72023209404,-71.6556960830843,1555.72023209404,-71.0445766639236
1555.72038977251,-72.069025686399,1555.72038583054,-70.107362455342
1555.72053956708,-72.0692805012063,1555.72053562511,-70.2984891582331
1555.72068936167,-72.3520359286663,1555.72068936167,-69.8333229133439
1555.72084309827,-71.8818515408325,1555.7208391563,-69.5070308152618
1555.72099289292,-70.9309011115566,1555.72099683489,-70.2317141159803
1555.72114268761,-71.3810542359607,1555.72114268761,-67.3940026065828
1555.72129642429,-69.8092936128953,1555.72129642429,-70.0418654083745
1555.721450161,-68.6979071540399,1555.721450161,-69.0049159635415
1555.72159601381,-69.4952884347937,1555.72159601381,-69.833676167312
1555.72174975058,-69.9164235107894,1555.72175369255,-69.9709920382076
1555.72189954541,-71.595383456895,1555.72189954541,-68.7148126208574
1555.72205328224,-71.4312870434218,1555.72204934027,-69.3822074448416
1555.72221490305,-72.3929278904061,1555.72220307713,-71.1012587166769
1555.72235681402,-72.5802283105018,1555.72235287205,-69.7770769576002
1555.722502667,-68.8847096354339,1555.72250660897,-68.0808316996699
1555.72265640395,-71.2140439433262,1555.72265640395,-68.6819288190537
1555.72280619896,-68.4502299824287,1555.72281014093,-67.2999181839294
1555.72295993597,-69.8894293769299,1555.72296387794,-67.5693357527127
1555.72310973103,-68.5253118058275,1555.72310973103,-67.7678915308738
1555.72325952613,-71.2296856112347,1555.72325952613,-69.3161834192002
1555.72341326323,-67.9615592773766,1555.72341326323,-70.7410814438016
1555.72356700036,-71.5228435807471,1555.72357094234,-69.0068359418428
1555.72371679554,-69.1751679397111,1555.72371679554,-67.9343325755915
1555.72386659075,-67.5697178580738,1555.72387053273,-69.6182082404219
1555.72401638599,-74.1540283522614,1555.72402032797,-67.4291655777432
1555.72417406522,-70.0099250126629,1555.7241780072,-70.0413401125331
1555.72432386052,-71.8999320641877,1555.72431991854,-70.0555416618242
1555.72447759783,-70.0832011609439,1555.72447759783,-65.3798997973239
1555.72462739319,-70.8308758282264,1555.7246234512,-67.4998645589998
1555.72477718857,-70.9291615092356,1555.72477324659,-65.9263256516383
1555.72492698399,-73.3483014691546,1555.72492698399,-69.9180962767876
1555.72508072142,-69.352504371545,1555.72507677943,-69.0744313088282
1555.72523051689,-71.3542305042667,1555.72523445888,-70.3262411830584
1555.72538031239,-71.1347198752005,1555.72538425438,-68.3519381506223
1555.72553404991,-69.6598332672389,1555.72553404991,-66.9037791813309
1555.72568384547,-72.3131795828737,1555.72568778746,-69.8918824785673
1555.72584152504,-69.6737273570701,1555.72583364106,-69.5297176707653
1555.72599132066,-70.5021052779718,1555.72598737867,-69.3908561315785
1555.72614111631,-68.91259840542,1555.72614111631,-70.8341895437382
1555.72629091199,-71.770654658024,1555.72629091199,-65.4348702388272
1555.72644070769,-72.0330947101863,1555.72644070769,-69.0526884306445
1555.72659444542,-70.4609002417627,1555.72659050343,-65.1061165492956
1555.72674424119,-73.9632969642921,1555.72674424119,-67.6756200257933
1555.72689403698,-68.2390633098497,1555.72690192097,-68.4232255867651
1555.7270438328,-71.6954531701327,1555.7270477748,-65.1208698726481
1555.72720151265,-69.5332820952283,1555.72720151265,-66.3680179941878
1555.72734736653,-67.8924953211306,1555.72734736653,-67.0963407164068
1555.72750110444,-70.6773147755605,1555.72750504644,-69.7402889309951
1555.72765484238,-72.7607107488062,1555.72765090038,-68.022737349827
1555.72780463835,-70.7825652492316,1555.72780069635,-69.9363127444964
1555.72795443435,-70.9255245501051,1555.72795443435,-67.7378972457427
1555.72811211437,-70.2918080483886,1555.72810423037,-67.7823730907097
1555.72825796843,-69.5105199151618,1555.72825796843,-70.1978261231529
1555.72840776452,-70.6575618453355,1555.72840776452,-67.6672224972158
1555.72856544464,-71.9557067638413,1555.72856150263,-66.0309848838051
1555.72871524078,-69.9340704224295,1555.72871524078,-68.8562441184784
1555.72886109495,-70.1761453113465,1555.72886503695,-68.6565192388149
1555.72901483316,-71.6843893102788,1555.72901877516,-68.2917769861262
1555.72916857139,-70.7253976444256,1555.7291725134,-67.5687316643644
1555.72931442565,-70.5441174132875,1555.72931836765,-68.4821520133192
1555.72946816394,-69.3453135746001,1555.72946816394,-65.1328393638249
1555.72961796026,-69.8083756326886,1555.72961796026,-70.3109288614207
1555.72977564063,-71.0838693069282,1555.72977958264,-71.2743449963846
1555.729921495,-70.3269776502886,1555.729921495,-68.3611613851709
1555.73007523341,-66.503660637013,1555.7300712914,-68.1282770710601
1555.73022897186,-69.2780782945843,1555.73022502985,-67.070732323053
1555.73037482631,-69.1232806446235,1555.73037482631,-66.6585980049506
1555.73053250683,-70.7848319621952,1555.73052856482,-66.6609430159878
1555.73068230335,-72.1031184216901,1555.73067836134,-70.4753407401082
1555.73082815789,-72.7229472190035,1555.73083604192,-65.5141820176433
1555.73098189649,-68.7648115764843,1555.7309858385,-68.7988930994271
1555.73113563511,-72.0429123306125,1555.7311316931,-70.0652124313789
1555.73129331579,-68.6456798701307,1555.73128543175,-70.6700091395766
1555.73144311246,-68.8664725739302,1555.73144311246,-69.2177192357058
1555.73158502512,-69.6675016130859,1555.73158502512,-70.1563558446312
1555.7317466479,-71.8062957558886,1555.73173876386,-69.9629945637648
1555.73189250264,-68.3736345430407,1555.73189644466,-67.8658805628756
1555.73204229942,-68.2661534936161,1555.73204229942,-67.8198192108867
1555.73219603826,-70.9583522587907,1555.73219209624,-66.9019839193364
1555.7323458351,-69.9776375315578,1555.7323458351,-69.2531112447554
1555.73249563198,-69.0411504961346,1555.73250745805,-67.8142687566268
1555.73264542888,-71.056458040236,1555.73264542888,-69.5545052265213
1555.73280310986,-71.3008559635925,1555.73279916783,-66.0349600313922
1555.73294896479,-71.4317521012826,1555.73294896479,-65.3571430889874
1555.73309876178,-69.6811821891136,1555.73309876178,-68.9258655915514
1555.73325644285,-69.4981126329973,1555.73325644285,-64.4458621106076
1555.73340229787,-70.8675023670813,1555.73340229787,-64.8584653923367
1555.73355603698,-69.7146444937769,1555.73355603698,-68.8907435800317
1555.73370977611,-69.1292967895546,1555.73370977611,-65.8009747467587
1555.73385957325,-71.3700280439063,1555.73385563122,-66.7244933278943
1555.73401331244,-71.1274627396561,1555.73400937041,-66.8667067083765
1555.73416310964,-71.3762745085985,1555.73416705167,-67.8517270938368
1555.73431290686,-72.2515559856367,1555.73431684889,-65.3206575255766
1555.73446664614,-73.1029949444535,1555.73446664614,-70.9314382378877
1555.73461644342,-67.6058966869008,1555.73461250139,-63.8278155823116
1555.73476624073,-71.4678825335911,1555.73476624073,-65.8210185448376
1555.73491603807,-69.1000588316839,1555.73491603807,-66.610878055435
1555.73507371951,-69.0103443997028,1555.73506977748,-65.6434962072172
1555.73522351691,-70.6762250483104,1555.73521957487,-65.9065375975499
1555.7353693723,-65.7084073456252,1555.73537331434,-65.8351472760761
1555.73552311179,-68.4454444462908,1555.73552705383,-66.0275325137627
1555.73567290928,-69.2837037290681,1555.73567685132,-65.8445792893686
1555.73583453291,-70.9147111428791,1555.73583059087,-65.8900196396115
1555.73598038841,-70.533537061371,1555.73598038841,-67.2625106765701
1555.73612624394,-69.3641898434352,1555.73613018599,-66.1628902621141
1555.73628786767,-68.540544373862,1555.73628392563,-65.0153248557938
1555.73642978122,-67.1685217828039,1555.7364376653,-68.1177844010056
1555.73658352092,-66.3555783642183,1555.73658352092,-65.3065077897424
1555.73673331861,-72.7845030394769,1555.73673726065,-67.4732035229958
1555.73688705837,-73.2824476055401,1555.73688311633,-68.6239639605576
1555.73703685612,-72.9715947893383,1555.73704868226,-61.2113589960431
1555.73718665389,-71.4332790222931,1555.73719059594,-68.6674965472387
1555.73734039375,-69.1398308337161,1555.73734039375,-67.3706649118488
1555.73749413363,-70.1107441226327,1555.73749413363,-65.839466113397
1555.73764787354,-69.4276645332222,1555.73763998944,-65.6813815090465
1555.73779372939,-69.7979743793384,1555.73779372939,-66.233269127623
1555.73794352731,-72.1649173117618,1555.73794352731,-66.6165655181617
1555.73809726731,-68.1242551049309,1555.73810120936,-64.5932268153074
1555.73824706529,-70.6091450603807,1555.73824706529,-65.8986689865319
1555.7383968633,-71.2686307969513,1555.73840080535,-67.9974536044491
1555.73855454544,-70.3096289200257,1555.73855060339,-67.6668800223884
1555.73870040146,-71.993316890839,1555.73870040146,-65.8567733457906
1555.73885808367,-72.4974130076709,1555.73885414161,-66.1239910534658
1555.73900393974,-69.5480235963802,1555.73900393974,-68.2293015106167
1555.73915373789,-69.7487985763421,1555.73915767995,-64.978377863277
1555.73930747813,-69.4119772151569,1555.73930747813,-66.3054779157602
1555.73945727634,-71.2848472122469,1555.7394612184,-64.9740474920844
1555.73961495871,-71.1591792481601,1555.73961101665,-68.1837156569896
1555.73976475698,-72.8049900761992,1555.73976081492,-67.1750551969648
1555.73991061322,-69.2456259836778,1555.73991061322,-64.170580562743
1555.74006435361,-70.8259909549523,1555.74006435361,-61.6569962788421
1555.74021809403,-68.2148053871305,1555.74022203609,-69.2629810803444
1555.74037183448,-68.5792501095427,1555.74037183448,-65.8375587591014
1555.74051769084,-66.6916347580651,1555.7405216329,-65.6846899893608
1555.74066748928,-71.0358050727505,1555.74067143135,-67.7052041151192
1555.74082122982,-72.6232253531515,1555.74082517189,-65.7205651830995
1555.74097497039,-69.9416420483297,1555.74097497039,-63.333993568461
1555.74112871099,-69.5649377645806,1555.74112476893,-62.6229374669079
1555.74127850956,-72.8730461024812,1555.74127850956,-61.9053927846287
1555.74142830815,-70.2936958377503,1555.74142830815,-61.7575785931038
1555.74158204884,-73.3857315870435,1555.74157810677,-59.4366839140199
1555.74173578956,-70.5211395949011,1555.74173184749,-62.1849682169825
1555.74188558824,-71.4448096986598,1555.74188164617,-58.52207039776
1555.74203144488,-70.3828917088011,1555.74203144488,-60.6089949357307
1555.74218518569,-66.2815540995069,1555.74218518569,-58.1668724365003
1555.74233498446,-69.2402214522644,1555.74233498446,-57.2161569793436
1555.74248478325,-71.7868101379393,1555.74248478325,-57.3454524277721
1555.74263852415,-70.4972133377315,1555.74263852415,-58.1902754645505
1555.74279226508,-71.657440240237,1555.74278832301,-60.582385865935
1555.74294206397,-67.9437196612904,1555.74293812189,-61.6326549545685
1555.74309580496,-68.4527446733632,1555.74309186288,-65.2046608690199
1555.7432456039,-70.0662842775005,1555.7432456039,-62.9036690393382
1555.74339540287,-69.2402904991715,1555.74339540287,-65.9387724851733
1555.74354914395,-71.1039765685086,1555.74354914395,-65.2659042733533
1555.7436950009,-71.5142021095277,1555.7436950009,-63.751308626781
1555.74385268412,-69.5846920108382,1555.74384874204,-61.7696239224037
1555.74399854113,-68.9775638229906,1555.74399854113,-66.3205606622795
1555.74415228233,-67.2631845980298,1555.74415622441,-66.3417681097378
1555.74430996564,-71.9968398251034,1555.74430208147,-60.4867433035417
1555.74445582273,-69.1253849360194,1555.74445188065,-64.7185498974526
1555.74460562194,-69.419195648797,1555.74460562194,-64.0876741151315
1555.74475542117,-69.2830872683758,1555.74475542117,-61.5381961670626
1555.74491310461,-72.0838008807088,1555.74491310461,-62.3630232565142
1555.74505896181,-70.287031138928,1555.7450629039,-63.6349622439346
1555.74521270322,-68.9914702022667,1555.74520876113,-62.3246515985061
1555.74536250257,-68.8475685081098,1555.74536644466,-65.0921474147169
1555.74551230195,-71.6789910906814,1555.74551624404,-64.923508181428
1555.74566604345,-67.983896525914,1555.74566998554,-65.4156492288864
1555.74582372707,-69.0224954262809,1555.74581978498,-61.0466416775219
1555.74596564235,-70.4621094678774,1555.74596958444,-63.5798976665386
1555.74612332603,-69.1144642836694,1555.74612332603,-62.9370900166373
1555.74626918346,-66.2842622643374,1555.74626918346,-63.3715804638759
1555.7464268672,-69.9886627514485,1555.74642292511,-64.3474941532218
1555.74657666679,-69.0617665843402,1555.74657666679,-62.8971911760598
1555.74672252431,-71.2641386488246,1555.74672252431,-64.6717591791658
1555.74687626604,-72.0012019119004,1555.74687626604,-65.184803064889
1555.74703000781,-70.9642912894312,1555.74702606571,-66.0381192382946
1555.74717980751,-67.4715040513987,1555.74718374961,-65.1606130248031
1555.74733354934,-72.0079041793672,1555.74732960724,-64.1008449528272
1555.747479407,-70.6145577113967,1555.7474833491,-65.2787501507723
1555.74763314889,-70.5337263999365,1555.74763314889,-65.1185527534572
1555.7477868908,-70.0596707102625,1555.7477829487,-62.8361297454176
1555.74793669065,-72.1446326507161,1555.74794063275,-66.3321360457366
1555.74808649052,-71.8759533452668,1555.74809043263,-62.1460006899631
1555.74823629043,-70.3664101756836,1555.74823629043,-62.374863686554
1555.74839003246,-68.3808172033832,1555.74839397457,-61.5500312821093
1555.74853983243,-70.7542474514458,1555.74854377453,-65.433520041892
1555.74869751663,-68.2127549246438,1555.74869357452,-63.5067549286495
1555.74884337454,-67.8937709349203,1555.74884731665,-61.5412691992002
1555.74899317459,-70.2545359839269,1555.7489971167,-62.1777067281719
1555.74915085889,-69.6568642988384,1555.74914691678,-62.0934574291625
1555.74930065899,-71.0802531932775,1555.74930065899,-64.9698685612132
1555.74945440124,-69.2889732416669,1555.74945440124,-63.5312429814768
1555.74960420141,-70.6970020791964,1555.7496002593,-61.7148185348226
1555.7497540016,-72.1802613288693,1555.74975005949,-62.5613169808863
1555.74990774394,-72.7434220959786,1555.74990380183,-61.8367339590574
1555.75005360208,-71.046916303982,1555.7500575442,-62.0965123843977
1555.75021128659,-70.5843213988717,1555.75021128659,-60.4906517979996
1555.75035714479,-72.358741035665,1555.75035714479,-59.5691530010877
1555.75051088725,-70.1748797224416,1555.75050694513,-60.1506352317869
1555.75066068762,-69.3743938040585,1555.75066068762,-60.6969214763348
1555.75081443013,-68.7374762740162,1555.75081048802,-57.892365650554
1555.75096817268,-63.4517104428004,1555.75096423056,-57.9568406479363
1555.75111403102,-73.1750628136881,1555.75111797314,-58.5051423875695
1555.75126777362,-69.3227661378395,1555.75126777362,-58.6880043354118
1555.75141757414,-72.6551259641861,1555.75141757414,-57.7670755137543
1555.75156737469,-71.0489981704282,1555.75156737469,-56.2753064960692
1555.7517250595,-72.7967455351276,1555.75172111738,-55.3582309353578
1555.75187091798,-69.3884130646546,1555.75187091798,-58.9870450562851
1555.75202071862,-22.1295099218118,1555.75202466074,-59.1527634135678
1555.7521744614,-22.9507323933549,1555.7521744614,-59.4709159100186
1555.75232820422,-70.1044631322424,1555.75232426209,-57.7074905806469
1555.75247800494,-69.879906112906,1555.75247800494,-59.2643973564369
1555.75263174781,-69.1966206493139,1555.75263174781,-60.5885400488378
1555.75278154859,-69.3974887807241,1555.75277760646,-60.9784679473568
1555.7529313494,-72.2170463715075,1555.7529313494,-63.104965254766
1555.75308115024,-70.8924346352432,1555.75308509236,-59.2042794612675
1555.75323883536,-71.1076578008548,1555.75323489323,-59.7230789912128
1555.75338863625,-71.001088439184,1555.75338863625,-62.6826805888458
1555.75353843718,-71.4251145649562,1555.75353843718,-62.2862255148654
1555.75368823813,-69.6185877778862,1555.75368823813,-65.5105165061595
1555.75383803911,-70.285582664769,1555.75383803911,-62.0235374349426
1555.75399572439,-71.681723240512,1555.75399178226,-63.9213638510928
1555.7541415833,-70.2856082582493,1555.7541415833,-64.4388758269888
1555.7542953265,-70.5143452390336,1555.75429138437,-65.8069300796283
1555.7544451276,-72.0696504007063,1555.7544451276,-65.9357009555178
1555.75459887087,-69.3452452060134,1555.75459492873,-62.6714140015525
1555.75474867202,-70.4603769149838,1555.75474867202,-64.7080316154613
1555.75489847321,-72.3045030171059,1555.75489847321,-65.0714879612698
1555.75504827443,-70.8648031815454,1555.75504827443,-60.6568034324874
1555.75520201781,-72.1310248892478,1555.75520595995,-60.7207714660179
1555.75535181908,-69.4086308562612,1555.75535181908,-57.5927050565369
1555.75550556253,-68.5497899483185,1555.75550950467,-57.3764381710977
1555.75565536386,-72.8105591792433,1555.755659306,-56.9217266371026
1555.75580910736,-72.5449103350914,1555.75580910736,-58.4375661357148
1555.75596285089,-69.2744993494162,1555.75596285089,-56.8153908592905
1555.75611265231,-69.1562544555256,1555.75610871017,-53.4824605962955
1555.75626639591,-70.3876488066366,1555.75626245376,-53.4328917594505
1555.75641225524,-71.3448387014134,1555.75641225524,-56.5248761184841
1555.75656599889,-71.4978562649368,1555.75656599889,-56.1968000510232
1555.75671580043,-69.0994328240149,1555.75671974258,-56.0214571315793
1555.75686954414,-68.0107808818512,1555.756865602,-56.2564677107369
1555.75701934574,-68.243335402356,1555.75701934574,-57.3209197543885
1555.75717308951,-68.7425250565916,1555.75716914736,-58.6838024269418
1555.75731894902,-69.8846644929735,1555.75731894902,-55.4112927689867
1555.75747269285,-72.9480747094848,1555.757476635,-58.0088292727565
1555.75762249456,-66.8377317998039,1555.75762249456,-56.9921105220133
1555.75777623845,-70.2350123414242,1555.75777623845,-60.032648779488
1555.75792604022,-69.0662961127459,1555.75792998237,-58.9606505289081
1555.75807978417,-70.5198737367917,1555.75807978417,-58.0459657751356
1555.75823352815,-70.2445950369279,1555.758229586,-59.913765623539
1555.75837938786,-71.7896205486797,1555.75837938786,-58.1280374504719
1555.7585331319,-69.2494603310301,1555.75853707405,-61.6973363312584
1555.75868293381,-70.8539974078787,1555.75868293381,-58.1266397610654
1555.75883667791,-71.7704244449588,1555.75883273576,-57.5333594563346
1555.75898647989,-68.9403676374043,1555.75898647989,-60.7755265543077
1555.75913628189,-70.5085964427913,1555.75913628189,-60.5563626989558
1555.75929002608,-71.8753418337258,1555.75929002608,-62.3001672880389
1555.75943982814,-69.275783331113,1555.7594437703,-59.6703871597616
1555.75958963023,-71.0296745489631,1555.75958963023,-61.8112463067445
1555.75974731667,-69.1290827822014,1555.75974731667,-59.177261460134
1555.75989711882,-72.086536646503,1555.75989317666,-62.4967789385288
1555.76005086316,-71.2899139192732,1555.760046921,-58.939439268798
1555.76020066537,-70.0896374531016,1555.76019672321,-61.1952094484664
1555.76035046761,-69.5670063533103,1555.76035046761,-62.2631972752101
1555.76050026987,-70.4445947875575,1555.76050421204,-61.5912906223523
1555.76065401433,-71.3300903394931,1555.76065007217,-58.4303574034221
1555.76080381666,-72.4601555928167,1555.76080381666,-60.2758095324575
1555.76095361901,-71.0962626100356,1555.76095361901,-61.092089401423
1555.76110736356,-67.2833254793818,1555.76110736356,-60.9534913478929
1555.76125716597,-71.3222506652526,1555.76125716597,-61.756448018472
1555.76140696841,-69.9430899758122,1555.76140696841,-59.7999383437875
1555.76156465522,-70.2501498167156,1555.76156465522,-58.1182589634104
1555.76171051555,-69.6503136557674,1555.76171051555,-59.1014072647851
1555.76186031808,-71.0603069752511,1555.76186426025,-57.6951719462893
1555.76201406281,-72.8333112760167,1555.76201800498,-60.1166953133424
1555.76216780757,-70.7505463461955,1555.76216386539,-60.1949113902374
1555.76232155236,-71.5262033906529,1555.76231761018,-59.1081508789657
1555.76246741283,-69.4145516469474,1555.762471355,-56.8013813987665
1555.76262115768,-70.7533389325085,1555.76262115768,-59.911664842445
1555.76277490256,-70.3758547737008,1555.76277490256,-58.7946338163017
1555.76292076311,-66.7563420245313,1555.76292076311,-58.1729076201933
1555.76307450805,-71.0875638414349,1555.76307450805,-57.2945330546523
1555.76322431084,-69.7786553879256,1555.76322825302,-60.0368359308907
1555.76337411366,-69.8275165409029,1555.76337411366,-62.4224084909113
1555.76352785869,-69.8093784339185,1555.76352785869,-62.167671266187
1555.76368160375,-68.5569338587038,1555.76367766156,-60.3031559393815
1555.76383140665,-72.4736238046848,1555.76383140665,-59.13013915167
1555.76398120959,-72.0746410188596,1555.76398120959,-63.8048355127357
1555.76413101255,-71.7361065274484,1555.76413495474,-61.9284674028981
1555.76428475773,-72.3671190458711,1555.76428869991,-59.1142128469147
1555.76443456075,-70.6905007792074,1555.76443456075,-58.5586976680982
1555.76459224818,-71.0654920102012,1555.76458830599,-63.2820233645406
1555.76474205126,-71.1503214574818,1555.76473810907,-59.3046464040537
1555.76488791218,-69.3272770923395,1555.76488791218,-60.8442408470034
1555.7650455997,-69.862340339928,1555.7650455997,-63.9361267489276
1555.76519934506,-71.725447227837,1555.76519146068,-62.8430086323262
1555.76534914826,-72.412393053674,1555.76534520607,-61.6227160052036
1555.76549895149,-70.619376245352,1555.76549500929,-59.8504379408519
1555.76564481255,-70.8866781013699,1555.76564481255,-59.8332743915955
1555.76579855803,-69.3946026682348,1555.76579855803,-60.2872385857188
1555.76594836134,-70.2023298561036,1555.76594836134,-59.3210605593056
1555.76610604907,-70.6795940680024,1555.76610210688,-56.2718038660009
1555.76625191025,-71.7092500072091,1555.76625191025,-56.3244773009165
1555.76640565585,-69.7950344978967,1555.76640171365,-54.6429182518243
1555.76655940148,-69.6223135169171,1555.76655940148,-55.5732256202204
1555.76670526274,-70.7271851066101,1555.76670526274,-53.1044528770266
1555.76685900843,-69.4080434252272,1555.76685900843,-51.0592989348914
1555.76700881195,-70.0866835684159,1555.76701275415,2.17235955681634
1555.7671586155,-70.4004761656205,1555.76716255769,-35.531729223015
1555.76731236127,-72.5293315438388,1555.76731236127,-54.334844945297
1555.76746216488,-72.8451938303776,1555.76746216488,-53.8335402141364
1555.76761591071,-69.7278952922398,1555.76761591071,-56.2828959724188
1555.76777359878,-69.38269595304,1555.76776571438,-55.9769049946186
1555.76791946028,-71.2212190979908,1555.76791551807,-57.679253221344
1555.768069264,-69.7163112092297,1555.7680732062,-58.3071201119644
1555.76822300995,-70.8775658542152,1555.76821906775,-59.3927153586735
1555.76837675594,-70.8399064787067,1555.76837281374,-59.2203178920442
1555.76852261755,-68.5316549337634,1555.76852261755,-62.6914772746277
1555.76867242139,-69.0559977487894,1555.76867636359,-61.8559742988881
1555.76882616746,-71.4355871833864,1555.76882616746,-60.099226283236
1555.76897991357,-68.5247450904886,1555.76897597136,-61.2008647507754
1555.76912971749,-70.4824710310265,1555.7691336597,-62.9266550638133
1555.76927952145,-71.5248098923674,1555.76927952145,-60.1750840051519
1555.76943326765,-69.2339346565099,1555.76942932544,-60.756835599306
1555.76958307166,-70.6849249762479,1555.76958307166,-64.1920418180255
1555.76973681792,-70.5200961862376,1555.76973681792,-60.6362919853586
1555.76988662199,-71.0110671952291,1555.76988662199,-60.0632701635045
1555.77003642609,-71.5401332255301,1555.77003642609,-60.4497151743475
1555.77019017244,-69.4376466847384,1555.77018623022,-58.7193608616957
1555.7703399766,-70.8266922956092,1555.77034391881,-60.1000909167944
1555.77048978079,-70.6798108015085,1555.77048978079,-61.6436945304771
1555.77064746944,-72.1302916634296,1555.77064352722,-59.8930146950891
1555.77079333147,-70.8466847699559,1555.77079333147,-56.4728058592306
1555.77094313574,-70.8240217617893,1555.77094707796,-58.5517502156242
1555.77109688227,-71.2379255461754,1555.77110082449,-59.9257829152259
1555.7712466866,-70.6461838475826,1555.77125062882,-60.253778173591
1555.77140043319,-72.5104340100826,1555.77140043319,-58.5142219108775
1555.77155023758,-72.8622937229594,1555.77155023758,-57.1901672748284
1555.77170398423,-70.861864403202,1555.771700042,-59.408799750716
1555.77185378868,-70.5275074098402,1555.7718577309,-59.3712145184628
1555.77200359316,-73.133161620708,1555.77200359316,-58.0203681994056
1555.77215733989,-70.5529667880413,1555.77216128212,-58.2312130591355
1555.77230714443,-70.2113868301498,1555.77230714443,-58.8495248357931
1555.772456949,-69.9186158915013,1555.772456949,-56.6251591670597
1555.77261463805,-70.5403580185402,1555.77261463805,-58.1574397835094
1555.77276444268,-70.1763466618361,1555.77276050045,-58.0843853148195
1555.77291424733,-73.0215987523935,1555.77291424733,-59.5888720004037
1555.77306405202,-71.7152933446408,1555.77306405202,-59.7731503261807
1555.77321385673,-71.7355106716231,1555.77321779896,-59.1730778610216
1555.77337154594,-71.0156650635886,1555.77337154594,-61.3006383780513
1555.77351740848,-69.7590755482221,1555.77352135071,-59.7169210053952
1555.77367509774,-69.4921176755054,1555.77367115551,-61.8464143597435
1555.77382096034,-70.5889739236751,1555.77382096034,-60.38641041255
1555.7739707652,-71.1673266478377,1555.7739707652,-60.7278852424734
1555.77412845456,-68.1603961877324,1555.77412845456,-59.59482007934
1555.77427825948,-67.8367315821069,1555.77427431724,-60.9095732463267
1555.77443200666,-68.7323504303767,1555.77442806442,-59.9887819595789
1555.7745778694,-69.1210973788426,1555.7745778694,-61.6114822031499
1555.77473161664,-70.1933938100531,1555.77472767441,-58.0050747889098
1555.77488142168,-68.9605708391168,1555.77488536392,-59.8118523275267
1555.77503516898,-70.5252992190915,1555.77503122674,-60.0972330661944
1555.77518497408,-71.5455410260878,1555.77518497408,-58.9455344556782
1555.7753347792,-71.1212206106543,1555.77533872144,-59.4698334185701
1555.77548852659,-69.36185561713,1555.77548852659,-58.955275763356
1555.77563833177,-68.8746383426372,1555.77564227401,-59.4711104072264
1555.77579602147,-66.5459346480264,1555.77579207922,-58.1497730992194
1555.77594188446,-68.9993089390328,1555.77594582671,-59.4571310267011
1555.77609563197,-70.4970065485683,1555.77609563197,-56.6347703328415
1555.77624149503,-68.7935561807338,1555.77624543727,-59.0929390642094
1555.7763952426,-70.7106547440768,1555.7763952426,-54.9367069921735
1555.7765489902,-71.9050751965756,1555.77654504795,-55.4272197818119
1555.77669879559,-70.7919541720146,1555.77669879559,-57.043437824542
1555.776848601,-69.3803358398829,1555.776848601,-57.0629420697666
1555.77700234869,-69.7573298440585,1555.77700234869,-57.6520526022249
1555.77715215416,-66.6049765505046,1555.77715609641,-55.1347756490024
1555.77730984416,-70.3560187233366,1555.77730195966,-59.38067467591
1555.77745570745,-70.4039127763162,1555.7774596497,-55.2599598791872
1555.777605513,-70.4608428890445,1555.777605513,-58.3135480511035
1555.77775926085,-70.0246616937374,1555.77775531859,-57.0469588618769
1555.77791300872,-71.3152716475304,1555.77791300872,-57.4644330268286
1555.77805887211,-69.0457835827803,1555.77805887211,-57.6840775132677
1555.77821262004,-66.6835287765464,1555.77821262004,-55.4489536305808
1555.778366368,-70.1492094611567,1555.778366368,-55.9754781453978
1555.77851223148,-69.3668728807717,1555.77851223148,-57.5747249935033
1555.7786659795,-70.6993964160896,1555.77866992176,-58.4324109025022
1555.77881578529,-70.514772908677,1555.77881972755,-56.4003561790758
1555.77897347563,-71.8615832520636,1555.77896953337,-56.7009575648967
1555.77911933923,-69.5130238027016,1555.77911933923,-60.9278105581096
1555.77926914511,-70.5918643019046,1555.77926914511,-60.4698032275497
1555.77942683554,-69.6733004329639,1555.77942289328,-59.4636922294351
1555.77957269921,-71.3337194697856,1555.77957269921,-63.2150781158476
1555.77973038971,-68.5577342397185,1555.77973038971,-60.4334538018752
1555.7798801957,-71.2219987193644,1555.77987625344,-62.1136399125523
1555.78003000173,-67.4107188331165,1555.78003000173,-62.4566372806916
1555.78017980779,-71.6619048105489,1555.78017980779,-61.6322954218863
1555.78032961387,-71.985459935452,1555.78032961387,-61.3886980372818
1555.78048730452,-71.9966402996629,1555.78048336225,-60.8337650969122
1555.78063316839,-71.3209159237911,1555.78063711066,-63.7648065028712
1555.78078691683,-68.7089238568285,1555.78078691683,-62.1529372735474
1555.78093672303,-65.496583277683,1555.78093672303,-62.2329383806157
1555.78108652926,-70.5615630424406,1555.78109047153,-59.7899552177918
1555.78124422006,-71.9343192966223,1555.78124027779,-61.2782734223834
1555.78139008408,-71.3559761648986,1555.78139008408,-62.7163651529426
1555.78154383267,-69.9496014440197,1555.78154383267,-60.7361394092803
1555.78169758129,-70.7197140198371,1555.78169758129,-58.2343101710274
1555.78184738767,-70.1209203668191,1555.78184344539,-57.1779592195425
1555.78199719407,-70.7637300561462,1555.78200113634,-57.4819980021168
1555.7821470005,-67.9212492287374,1555.78215094278,-56.1168073362913
1555.78230074924,-68.8549921128346,1555.78230074924,-57.3007640927886
1555.78245055574,-69.7857048920113,1555.78245055574,-58.8077092609156
1555.78260036226,-71.1565300501243,1555.78260430453,-56.8852453473204
1555.78275411109,-72.5323110077455,1555.78275411109,-55.427807771476
1555.78290785994,-70.9532373716412,1555.78290785994,-58.2723196475935
1555.78305766655,-70.6896546928438,1555.78305766655,-57.4941330255812
1555.78320747319,-67.9646962637348,1555.78320747319,-58.4738133631978
1555.78336122214,-69.4748133608894,1555.78335727986,-59.4063206977922
1555.78351102884,-69.5842990806976,1555.78351497112,-59.6644596593208
1555.78366477785,-72.5342250020905,1555.78366477785,-61.6653813392833
1555.7838145846,-71.4207451386258,1555.7838145846,-61.0409847369833
1555.78396439139,-70.503889918112,1555.78396439139,-61.7671549083468
1555.78411814048,-70.5292248667517,1555.78411814048,-60.0207319236648
1555.78426794733,-69.7945154373616,1555.78426794733,-59.6997850958543
1555.7844177542,-60.1265855536477,1555.7844177542,-61.6331492625035
1555.7845675611,-69.7858603131456,1555.7845675611,-60.6583239480242
1555.7847252526,-70.0115073990711,1555.78472131032,-61.867579077903
1555.78487111727,-72.1846330888213,1555.78487505956,-64.9448663860538
1555.78502486655,-69.4193230329868,1555.78502880884,-63.4179388984043
1555.78517861586,-73.1393975820534,1555.78517467357,-62.5269848421557
1555.78532842291,-68.2548286992043,1555.78532842291,-63.2818952515861
1555.78547822998,-69.7894740614464,1555.78547822998,-63.5407979752542
1555.78562803709,-70.467037284669,1555.78562803709,-63.2204545303499
1555.78578178651,-69.6939936995615,1555.78578178651,-63.621674912399
1555.78593159368,-70.9018420486369,1555.78593159368,-62.7287579456182
1555.78608534316,-66.6253297683628,1555.78608140087,-64.2538403445236
1555.78623909268,-71.4948100158611,1555.78623909268,-67.1457109336488
1555.78638495763,-69.9722303640403,1555.78638889993,-64.8395343984333
1555.78653870721,-69.9946685090855,1555.78653870721,-64.4267643820994
1555.78668851452,-71.6614284453983,1555.78668851452,-65.9533228578408
1555.78683832186,-70.7217455121905,1555.78683832186,-63.7659330743953
1555.78699207152,-72.5112083607508,1555.78699207152,-61.3430274113523
1555.78714187892,-68.8083925974098,1555.78714582122,-61.3768174167978
1555.78729957095,-69.3060622526792,1555.78729957095,-63.34317852314
1555.7874493784,-69.7116500193877,1555.7874454361,-62.1812125890089
1555.78759918589,-73.3338747639465,1555.78759918589,-64.8103932592265
1555.7877489934,-70.974923759775,1555.7877529357,-61.5144276644962
1555.78789880094,-71.0812353740002,1555.78789880094,-61.9236910670095
1555.78805649312,-68.8457360732464,1555.78805255082,-62.1579090750212
1555.78820235842,-72.2355606623801,1555.78820235842,-59.781220997832
1555.78835610835,-70.4777472049848,1555.78835216605,-64.5696736863555
1555.78850985832,-68.7161476237248,1555.78850591601,-61.4933451291502
1555.7886557237,-71.2471335826884,1555.7886557237,-62.1586915302976
1555.78880947372,-68.6904138949133,1555.78880947372,-62.9887640452088
1555.78895928147,-70.5280728689277,1555.78895928147,-65.1487309647944
1555.78911303155,-70.8902585422192,1555.78910908924,-62.1363854395552
1555.78926283936,-69.6421147779525,1555.78926283936,-62.53971052249
1555.7894165895,-68.0808857340396,1555.78941264719,-63.5027971113344
1555.78956639737,-72.0071256984004,1555.78956639737,-63.8069341867404
1555.78971620526,-68.5438180631566,1555.78971620526,-66.4728853400279
1555.78986601318,-72.2130154365685,1555.78986995549,-61.801304480757
1555.79001976344,-71.3903151922266,1555.79001976344,-61.3811218586274
1555.79017351374,-69.8473828800876,1555.79016957142,-63.6154684255956
1555.79032332175,-72.7344387401804,1555.79032726406,-65.9335393883796
1555.7904770721,-71.3069186291018,1555.79047312979,-64.4220073708509
1555.79062293785,-69.7802201466772,1555.79062688017,-64.0530190851027
1555.79078063058,-70.1942215466607,1555.79078063058,-64.944376788378
1555.79092649639,-71.720580252566,1555.79092649639,-65.4496337905339
1555.79108024686,-70.7010805950562,1555.79108024686,-58.7416894014049
1555.79123005505,-70.7449710803119,1555.79123005505,-61.016609375194
1555.79137986326,-70.8529984959918,1555.79138380558,-58.6346370588498
1555.79153755615,-70.6937231839406,1555.79153755615,-55.9492513060697
1555.79168736442,-71.7334324344194,1555.79168342209,-56.2026637432708
1555.79183717272,-71.2238862856758,1555.79183717272,-57.4602067169636
1555.79199092337,-69.1814591952705,1555.79198698105,-60.1079824430321
1555.79214073173,-68.7588940211253,1555.79213678941,-60.8538940853962
1555.79229054012,-70.3473903729716,1555.79229054012,-61.9347273199479
1555.79244429086,-73.2503686767683,1555.79244429086,-62.4310387075679
1555.79259804164,-68.5017800192352,1555.79259804164,-62.5915030993693
1555.79274390778,-70.7087439568022,1555.79274785011,-62.6042017026846
1555.79289765862,-70.6528925797961,1555.79289765862,-60.8532335069812
1555.79304746715,-69.8467362978849,1555.79304746715,-64.5427761944645
1555.79319727571,-70.0096155342456,1555.79319727571,-64.5161426558066
1555.79335496897,-70.515911208561,1555.79335496897,-60.3880429982023
1555.79350477759,-69.0424089377578,1555.79350083526,-65.5661446428898
1555.79365064391,-69.4176119999826,1555.79365064391,-65.5374176015004
1555.79380439492,-72.3086861040994,1555.79380439492,-66.0114823444644
1555.79395420363,-70.7631877718942,1555.79395420363,-64.3754557774982
1555.7941079547,-70.1035419445511,1555.79411189703,-65.9751232684983
1555.7942617058,-65.9630435118679,1555.79425776346,-64.4363936003461
1555.7944115146,-71.3852536104633,1555.7944115146,-65.0052689182914
1555.79456526576,-71.0390859133777,1555.79456132342,-63.0898953047194
1555.79471507461,-72.1150676279743,1555.79471113228,-64.9509812086652
1555.7948648835,-70.87783457035,1555.7948648835,-64.739234998596
1555.79501469241,-69.8464022637859,1555.79501469241,-64.4294947048191
1555.79516844369,-72.8326643599884,1555.79516844369,-67.032255827044
1555.795322195,-71.3209861799008,1555.79531825266,-69.2628940547989
1555.79546806166,-70.1712118381727,1555.79546806166,-65.4851943715316
1555.79562575538,-72.4216073709108,1555.79562181303,-65.9788301148842
1555.79577556444,-71.5543683330324,1555.79577950678,-69.2030738856351
1555.79592537352,-68.6846481714465,1555.79592931587,-67.2276818527145
1555.79607518264,-71.4372168203014,1555.79607518264,-67.4447282267191
1555.79622893413,-70.5832817712457,1555.79622893413,-65.0324319197567
1555.79638268565,-69.6578215876516,1555.79637874331,-64.386427409962
1555.79652855251,-68.377951270423,1555.79653249486,-67.9352039606942
1555.79668624644,-71.4563132186953,1555.79667836174,-64.697253299955
1555.7968360557,-70.6097677137167,1555.7968360557,-67.4998958535956
1555.79698192265,-68.9559626564057,1555.79698192265,-68.9966909662809
1555.79713567432,-69.861493574611,1555.79713567432,-65.0850319125851
1555.79728942602,-70.5340313541257,1555.79728548367,-64.9201981917895
1555.79744317775,-71.470427265953,1555.7974392354,-66.1144640790358
1555.7975890448,-69.1576901039322,1555.79759298716,-67.4411985078673
1555.79773885424,-69.6859170607135,1555.79774673895,-65.6199288831695
1555.79790049077,-68.6937872702288,1555.79790049077,-66.1472958440495
1555.79804241556,-70.2467590668007,1555.79804241556,-67.4579163558198
1555.79819222508,-71.0263744692892,1555.79819616744,-68.0188239516689
1555.79834597699,-69.1274923850293,1555.79834991935,-64.7662476071458
1555.79849578657,-70.2344137929942,1555.79849578657,-66.6986170098997
1555.79864953854,-67.3678484538659,1555.79864953854,-63.5196219034668
1555.79879934818,-71.3011619210053,1555.79879934818,-66.3462757688972
1555.79895310021,-70.106466231769,1555.79895310021,-66.0663435037157
1555.79910685228,-70.7424240027095,1555.79910290991,-66.2285024869853
1555.799256662,-46.4984842791485,1555.799256662,-61.4403993059987
1555.79940647176,-45.6950428533053,1555.79941041413,-63.0842826594122
1555.79955628155,-46.2429700165431,1555.79956022391,-65.8320877427685
1555.79971003373,-43.8615810377956,1555.79971003373,-65.8630161957861
1555.7998677283,-45.2860267213747,1555.79985984357,-66.9858216365696
1555.80001753818,-43.7846434336343,1555.80000965345,-65.1120779898109
1555.80016340572,-43.7378479884192,1555.80016340572,-67.953145384577
1555.80031715802,-44.065817302948,1555.80031321565,-65.8457224580108
1555.80046696798,-42.5472647127681,1555.80046696798,-68.2298822395307
1555.80061677797,-43.6573213344683,1555.80061677797,-66.5475464745537
1555.80077053036,-45.6901486194118,1555.80076658799,-64.7817748604458
1555.80092034041,-43.9689743917464,1555.80092034041,-71.1122949937685
1555.80107409286,-46.154533102911,1555.80107015049,-67.7122189038234
1555.8012199606,-43.4261342808056,1555.8012199606,-69.3095042038887
1555.80137765548,-44.6297066076925,1555.8013737131,-67.2761004935168
1555.80152352327,-43.6883678418174,1555.80152352327,-62.2368825763052
1555.80167727584,-45.4006779172806,1555.80168121821,-70.6448621671812
1555.80182708606,-44.3303692472689,1555.80182708606,-65.5422697951216
1555.80198083869,-44.164648759598,1555.80198083869,-68.1753277334573
1555.80213064897,-43.7484775092906,1555.80213459135,-69.0792474627026
1555.80228440166,-44.4145880341517,1555.80228440166,-68.6302064203806
1555.802434212,-44.8314228303185,1555.802434212,-69.8923912959284
1555.80258402237,-44.0867999045485,1555.80258402237,-68.0781147945322
1555.80273777515,-44.6469703617373,1555.80273777515,-65.6052740958686
1555.80288758558,-47.0818656966777,1555.80288758558,-69.7867196557996
1555.80303739604,-53.5742954694583,1555.8030452808,-68.1657323267299
1555.80319509129,-68.7300048670095,1555.8031911489,-69.882383374392
1555.80334095942,-69.9710520030721,1555.80334095942,-69.3704712772184
1555.80349076997,-65.8899659573971,1555.80349076997,-66.9061699802621
1555.80364846531,-68.1519881779115,1555.80364452292,-67.3687959625755
1555.80380616068,-71.1601673850979,1555.80379433353,-67.0255962246572
1555.80394808654,-72.1284883202713,1555.80394808654,-69.4590319200069
1555.8040978972,-69.3872958594552,1555.8040978972,-66.3491028278513
1555.80425165028,-70.3652748565447,1555.80424770789,-68.0151454108937
1555.804401461,-70.9741743844449,1555.80440934578,-68.4387732493837
1555.80455127175,-72.0729095986976,1555.80455127175,-69.3171649503806
1555.80470896731,-71.9455787707712,1555.80470502492,-67.344908021665
1555.80485483572,-73.0025919448096,1555.80485483572,-68.8953056837965
1555.80500858895,-67.6597318163471,1555.80501253134,-68.43096930909
1555.80515839982,-69.5995977974381,1555.80516234221,-67.4356839128139
1555.80530821071,-71.5279189304894,1555.8053121531,-68.4602806901276
1555.80546590642,-69.6731828017393,1555.80546196403,-69.5714294035957
1555.80561177498,-69.9780561993085,1555.80561177498,-63.6894973675334
1555.80576552836,-71.6689677036115,1555.80576552836,-68.4089566378209
1555.80591533937,-71.0411695841329,1555.80591928176,-66.079317657468
1555.80606515041,-72.1357433484626,1555.80606909281,-66.9918383139436
1555.80622678867,-68.302316590274,1555.80622284627,-67.9647778338656
1555.80636871497,-70.8668016280291,1555.80636871497,-67.4526358893646
1555.8065224685,-70.8879642090511,1555.8065185261,-70.9480372498039
1555.80667622206,-67.1795807753163,1555.80667227966,-67.6313981760178
1555.80682603324,-71.1397264117481,1555.80682209084,-67.6551362431237
1555.80697584446,-70.7897785312625,1555.80697584446,-67.4725056850432
1555.8071256557,-72.0702377980363,1555.8071256557,-68.7261547932458
1555.80727546698,-72.1708041466735,1555.80728335178,-65.9102397396861
1555.80742922068,-70.5454625072872,1555.80742922068,-70.2500336025464
1555.80758691682,-71.7975645974586,1555.80758297442,-68.8919390058995
1555.80773278578,-70.8500839795678,1555.80774067059,-70.3575747868976
1555.80788653958,-68.9263145638548,1555.80788259717,-69.3361912349161
1555.8080402934,-69.6431937781462,1555.80803240859,-69.8472396844419
1555.80819010485,-69.5853013180604,1555.80819798967,-63.3970080143627
1555.80833597392,-71.4670768631879,1555.80833991633,-68.33013248627
1555.80848972784,-70.9881538590224,1555.80849367025,-69.3927250512403
1555.80863953937,-71.8300287137524,1555.80864348178,-69.7949282276478
1555.80878935094,-70.0039365362049,1555.80879329335,-69.3529960015615
1555.80894704735,-71.7797814603778,1555.80894704735,-66.6121075913389
1555.80909291657,-71.2609492114024,1555.80909685898,-71.1472306373132
1555.80924667063,-69.7943214384664,1555.80924667063,-68.9887151936107
1555.80939648231,-70.7833275644331,1555.80939648231,-68.893372756249
1555.80954629402,-69.2725452637416,1555.80955023644,-70.8580803333672
1555.80970004818,-70.959821192995,1555.80970004818,-68.0059857728511
1555.80984985995,-70.2019198247389,1555.80985774478,-69.6445420551093
1555.81000361416,-67.5545747849173,1555.81000361416,-68.2429605772978
1555.81015342599,-65.1842232446748,1555.81015342599,-72.1593899889
1555.81031112268,-70.2317589200757,1555.81030323785,-66.7062749213129
1555.81046487699,-70.9425852156839,1555.81045699215,-68.4519185210147
1555.81061074648,-70.7027274249158,1555.81060680407,-68.4052778294565
1555.81076450085,-66.8902913087235,1555.81076844327,-69.2120345196436
1555.8109103704,-70.6651312602924,1555.81091431282,-69.6483009626791
1555.81106018241,-71.7285737949552,1555.81106412483,-69.5465074278658
1555.81121393686,-72.4639710640319,1555.81121393686,-69.0267462741114
1555.81136374892,-67.7174794004261,1555.81136374892,-67.5812804265864
1555.81152144586,-72.1130617017655,1555.81152144586,-70.2785045808241
1555.8116752004,-70.9520561609452,1555.81166731555,-71.7747018313746
1555.8118171277,-70.4628890561067,1555.81182107013,-69.15881753979
1555.81197482473,-72.7558425203872,1555.81197482473,-70.5725468816523
1555.81212069451,-72.4610225569994,1555.81212069451,-70.8827231947032
1555.8122783916,-68.5785351865369,1555.81227444917,-67.5986497929195
1555.81242426144,-70.6962215757983,1555.81243214629,-69.0298008613715
1555.81257801616,-71.9520945065542,1555.81257801616,-67.4093616531326
1555.81273571334,-72.471701632964,1555.81273177091,-69.7219084171965
1555.81288946813,-70.639012497263,1555.81287764084,-70.1255796796004
1555.81303139565,-66.1694089762664,1555.81303139565,-70.4855693808355
1555.81318120806,-67.0801446107612,1555.81318515049,-67.9784233740235
1555.81333496293,-70.8697811737411,1555.81333496293,-71.0111237110977
1555.81348871784,-70.1679151184145,1555.81349266027,-69.3613955079037
1555.81363853033,-72.1268232725984,1555.81363853033,-68.8485882261964
1555.8137922853,-67.2841217173945,1555.8137922853,-69.7078283920733
1555.81394604029,-69.7643848336695,1555.81394209786,-68.4729932146778
1555.814087968,-69.6923507113868,1555.81409191044,-70.2616462613742
1555.81424566549,-70.7131805817907,1555.81424172306,-69.5418464171207
1555.81439547814,-70.0122440297704,1555.8143915357,-69.8213035367242
1555.81454529081,-71.370995892361,1555.81455711813,-67.1613853184085
1555.81469904595,-72.3360175360753,1555.81469510351,-71.0245128056495
1555.81484885869,-71.4957797504358,1555.81485280113,-68.5718035413944
1555.81500655633,-68.7475890144959,1555.81499867145,-68.6424559543099
1555.81515242668,-70.4506907032765,1555.81515242668,-70.7992373307128
1555.8153022395,-71.5422860186731,1555.8153022395,-70.5562110898535
1555.81545599479,-69.0092814532663,1555.81545205235,-66.6008566883296
1555.81560186522,-70.3179524848877,1555.81560186522,-68.600884489642
1555.81575562057,-73.4644328842093,1555.81575956302,-68.8745002501248
1555.8159133184,-69.6480443286394,1555.81590937596,-70.5519229039139
1555.81606313137,-71.3908655272522,1555.81606313137,-70.459995139221
1555.81621688681,-69.7062825949954,1555.81621688681,-69.5639968210233
1555.81636275739,-70.022157681397,1555.81636275739,-68.33200296031
1555.81651651289,-72.5851435763426,1555.81652045534,-71.1412672445435
1555.81666238352,-69.2219344005436,1555.81666632597,-69.3613040749706
1555.81682008153,-71.8521944110807,1555.81682008153,-69.7371321782148
1555.81696595222,-70.4702922749769,1555.81696989467,-67.9954812761868
1555.81712365029,-70.7414833604581,1555.81711970784,-70.3284954157239
1555.81727740594,-70.5813854053523,1555.8172813484,-70.733816185025
1555.81742327672,-70.4269245665106,1555.81742327672,-68.922786290153
1555.81758097489,-68.6599066693977,1555.81757308998,-69.7648806595807
1555.81772684572,-69.624037838232,1555.81772684572,-70.6225524226434
1555.81787665903,-72.1165585546346,1555.81787271658,-68.5374697232075
1555.81802647238,-72.0704394405959,1555.81802647238,-70.6986769326026
1555.81818022821,-69.5990967533432,1555.81818022821,-69.0621426367674
1555.81833398407,-72.4672380109526,1555.81833004161,-69.6965032534224
1555.81847985504,-68.3440026276317,1555.81847985504,-66.629647337503
1555.8186296685,-72.3080430233364,1555.81863361096,-70.9132549892892
1555.81878736691,-70.7437441102128,1555.81878736691,-68.2409375353119
1555.81893323797,-69.4225239103006,1555.81893718043,-67.8718998763841
1555.81908699398,-71.3478845047395,1555.81909093644,-68.1022858841998
1555.81924075002,-72.1996824910785,1555.81924469248,-69.2520128315148
1555.81939056362,-70.5592942444147,1555.81938662116,-67.2691083132858
1555.81954826219,-66.4696170439837,1555.81954826219,-68.5115287523435
1555.81969413339,-71.2660489620541,1555.81969019092,-68.5276631431337
1555.81984788955,-65.5281857863848,1555.81984394708,-68.8092099357256
1555.81999770327,-70.353868833727,1555.81999376081,-64.6610138038234
1555.82014357456,-68.8625708851889,1555.82014751703,-67.6258381700879
1555.82030127327,-72.8329175136837,1555.82029733081,-68.279398394063
1555.82045108709,-71.0375637339727,1555.82044714462,-69.0298462410278
1555.8206048434,-70.421227339403,1555.82060878587,-69.6048464608585
1555.82075465726,-67.0305883061687,1555.82075071479,-72.4160002032243
1555.82090052869,-72.5454720452376,1555.82090052869,-71.9174648969128
1555.82105822756,-71.0005904269677,1555.82105822756,-69.0371025874322
1555.82120409905,-71.1817170749422,1555.82120804152,-70.1024030833897
1555.82136574045,-70.7143009805352,1555.8213578555,-69.8949138238536
1555.82151161199,-72.7376064038143,1555.82150766952,-69.5607899516463
1555.82165748356,-68.2738000884307,1555.82166142604,-68.5099817249813
1555.82181124011,-71.2592112586251,1555.82181124011,-71.9099458363436
1555.82196105421,-71.7929115941604,1555.82196105421,-69.4897438135801
1555.8221187533,-67.7764185589597,1555.8221187533,-69.9789533850367
1555.82227250994,-69.9468733904072,1555.82226462498,-72.4296070687432
1555.82241443917,-70.3846397420946,1555.82241443917,-71.7704120435591
1555.82257213835,-70.6656043117464,1555.82257213835,-68.9482454151499
1555.82272195259,-69.9342438169797,1555.82271801011,-68.7243398287982
1555.82287570935,-71.0647676184439,1555.82287176687,-73.7575841595402
1555.82302158118,-72.1252507929361,1555.82302158118,-71.1100439275766
1555.82317139551,-70.5476474395904,1555.82317533799,-70.1754664286774
1555.82332909484,-67.2824817395875,1555.82332515236,-68.2817187630222
1555.82347890924,-70.0963761593178,1555.82347890924,-68.0572134436198
1555.82362872366,-70.9508840837341,1555.82363266614,-71.7773227328088
1555.8237824806,-73.2303249566624,1555.8237824806,-65.6832694473536
1555.82392835259,-73.4593789623816,1555.82392835259,-65.3090511693638
1555.82408210959,-69.4573025770261,1555.82408210959,-68.872731552313
1555.8242398091,-71.0206447199315,1555.82423192413,-71.2052496952046
1555.82438962367,-71.5668957201991,1555.82438962367,-66.0784368705656
1555.82453943827,-72.0826620130905,1555.82453943827,-69.5171478876672
1555.82469319539,-70.8481273546742,1555.8246892529,-71.3157101240305
1555.82484301005,-66.51432658528,1555.82483906755,-68.8820455777674
1555.82499282473,-70.8388036201432,1555.82499282473,-69.0387145834088
1555.82515052443,-68.2560001898322,1555.82514263945,-70.0826766791728
1555.82529639668,-70.4243121207898,1555.82529245419,-67.5649499921335
1555.82544621146,-71.5112461894422,1555.82544226896,-70.6723720012446
1555.82559996875,-71.8497122590612,1555.82559996875,-66.9101749087509
1555.82575372608,-74.2839253094865,1555.82574584109,-67.8543720439826
1555.82589959844,-68.7352058216268,1555.82589959844,-68.4870850358841
1555.82604941333,-70.9256811607722,1555.82605335583,-69.7868459859604
1555.82620317075,-68.3777707301262,1555.82619922825,-69.4744930684536
1555.8263569282,-67.8618187550216,1555.8263529857,-70.8161653587268
1555.82650280067,-72.4968580934942,1555.82650280067,-68.324646808486
1555.82666444318,-70.3186492583158,1555.82665655818,-68.9304494135995
1555.82681425822,-71.4170846419811,1555.82681031571,-69.8437745385171
1555.82695618828,-70.6206192430109,1555.82695618828,-68.5524034614365
1555.82711388838,-70.4424720301476,1555.82710994587,-67.2104083067218
1555.827267646,-70.6652280319445,1555.8272637035,-65.9268427256606
1555.82741746115,-72.0972417204343,1555.82741351865,-69.5601650796438
1555.82756727634,-70.9869333027348,1555.82756333383,-72.1468790566704
1555.82771709155,-70.0435548780008,1555.82771709155,-66.1365628395412
1555.82786690678,-72.2419269108707,1555.82786690678,-70.8102411806383
1555.82801672205,-70.9474184019975,1555.82802854958,-68.0364593905194
1555.82817836487,-71.4100461369161,1555.82817442237,-69.3914423651092
1555.82832423769,-70.1000099925562,1555.82832423769,-68.7998781557035
1555.82847405305,-67.7358513527909,1555.82848193807,-69.4296540719376
1555.82862386843,-73.1351844973545,1555.82862781094,-70.702962376819
1555.82877762636,-69.929008876419,1555.82877762636,-70.7228462539171
1555.82893138431,-68.9288395292669,1555.82893532683,-70.2539091640775
1555.82908119979,-72.054534256765,1555.82908119979,-67.6883185709717
1555.82923101529,-71.3130358060024,1555.82923101529,-68.4875196774931
1555.82938083082,-72.0095529450285,1555.82938083082,-70.502147564666
1555.82953064638,-71.8769067042328,1555.82953064638,-70.2009915287847
1555.829688347,-71.5735546796722,1555.829688347,-69.4297118481604
1555.8298342201,-71.2423372589189,1555.8298342201,-69.8235084085069
1555.82998797827,-70.8087328103702,1555.82998797827,-68.851391364526
1555.83014173646,-70.0220921498391,1555.83014173646,-68.0677122437065
1555.83029155217,-73.2622465992706,1555.83029155217,-69.5497010341086
1555.83044531042,-70.399990682517,1555.83044531042,-69.9663177945247
1555.83059512618,-69.7076004332035,1555.83059118366,-69.0574300386191
1555.83074099946,-70.9514640528343,1555.83074494198,-64.7291186855619
1555.8308947578,-71.4780763121227,1555.8308947578,-64.9868972710052
1555.83104851617,-71.3014864731871,1555.83104851617,-69.9066495652953
1555.83119833205,-70.302189335502,1555.83119833205,-68.2934677421056
1555.83134814796,-71.2540555304592,1555.83135209049,-68.4787444123099
1555.83150190643,-73.0223293612014,1555.8314979639,-70.1320062896522
1555.83165566492,-68.9061352853061,1555.83165566492,-67.1774508827573
1555.83180153839,-73.026642905109,1555.83180548092,-71.445416712367
1555.831963182,-70.3937615990657,1555.83195529695,-69.9773452051026
1555.832105113,-71.0291306723603,1555.832105113,-67.5327919335943
1555.83225492908,-71.6023738832008,1555.83226281414,-68.031345794783
1555.83240868773,-71.6020547389601,1555.83240868773,-70.151796686483
1555.8325624464,-70.5304149813212,1555.83255850387,-69.7409917479149
1555.8327162051,-73.265082987045,1555.83271226257,-71.237119727963
1555.83286602131,-66.1885777735207,1555.83286207877,-69.367492940896
1555.83301583754,-72.1154838118246,1555.83301583754,-67.5934089565634
1555.83316959633,-69.1642382516303,1555.83317353886,-70.6466436704488
1555.83331941262,-71.4003772404269,1555.83331547008,-67.4603131239987
1555.83346922894,-71.7619953647828,1555.83346922894,-70.3765896681727
1555.83361904528,-70.9685328604101,1555.83362298782,-70.0107527403285
1555.83376886166,-70.5932008932506,1555.8337728042,-70.7925748061648
1555.8339226206,-71.6682781792045,1555.83392656314,-71.3670521125982
1555.83407637957,-70.9867769711518,1555.83407243703,-69.3285996783003
1555.83422619604,-72.4653818559355,1555.83422619604,-68.4449591340128
1555.83437601253,-70.2456007454348,1555.83437601253,-69.8488923913212
1555.83452582905,-68.5908087598868,1555.83452977159,-69.4329689327212
1555.83467958814,-72.3129944333882,1555.83467958814,-72.0815588868162
1555.83483728981,-72.0067698488405,1555.83482940472,-73.0002317118434
1555.83498710642,-69.6386249437455,1555.83498316387,-67.8337919589077
1555.8351408656,-69.5912102371824,1555.83513298051,-69.1455623300523
1555.83528279718,-69.2071905257621,1555.83528279718,-69.8819531763009
1555.83544444151,-70.4601142898092,1555.83543655642,-70.1488572407444
1555.83559031569,-68.3058550253799,1555.83559031569,-69.5721091342761
1555.83574013245,-72.4481853694205,1555.83574407499,-70.0912207905739
1555.83588994923,-73.0606613611059,1555.83588994923,-69.3168717881741
1555.83603976604,-72.60407601841,1555.83604370859,-69.1770049823931
1555.83619746798,-70.9151880593688,1555.83619352544,-71.7590886044764
1555.83634728486,-72.1221956485785,1555.83634728486,-69.3938303719245
1555.83649710176,-70.8111809748718,1555.83650498686,-67.1860749147222
1555.83665086124,-71.8744098216137,1555.83665480379,-67.9677435905894
1555.83679673565,-70.6654961964691,1555.83679673565,-72.2366366445247
1555.83695443774,-69.9017891518904,1555.83695049519,-73.3248291727426
1555.8371003122,-71.960966516986,1555.8371003122,-68.499723863045
1555.8372540718,-72.5416579823211,1555.83726195691,-68.4847995186019
1555.83740388888,-70.0451675710555,1555.83741177399,-68.7617029487587
1555.83755370598,-73.0563081124047,1555.83755370598,-71.072663481678
1555.83771535079,-67.8828699343042,1555.83771929334,-69.2197805894782
1555.83785728284,-71.067591059162,1555.83786516795,-69.3682592879335
1555.83801498515,-71.9178785978553,1555.83801104259,-69.7867216690165
1555.83816085981,-71.2001088277594,1555.83816085981,-68.3735056366709
1555.83831461962,-68.3377560527569,1555.83831067706,-68.4432832043151
1555.83847232202,-69.9739051338384,1555.83846837946,-68.4491798230838
1555.83861819677,-70.748325044515,1555.83861425421,-70.3742534951042
1555.83876801411,-70.230291285665,1555.83877195667,-72.6397494903786
1555.83892177404,-71.7564053212817,1555.83891783147,-69.0056801498228
1555.83906764887,-69.756977783391,1555.83907159143,-70.1284025644362
1555.83922140886,-68.5043474962297,1555.83922535142,-70.6339874318397
1555.83937516888,-69.2169144080753,1555.83937516888,-67.6046732840745
1555.83952498636,-70.8400381559899,1555.83952498636,-65.2171575974446
1555.83967874644,-72.3834116389977,1555.83967480388,-67.4489184579633
1555.83982856399,-72.0307132805178,1555.83982856399,-69.5656830055094
1555.83998626669,-72.3832561883953,1555.83997838156,-71.7101163742468
1555.8401360843,-69.3619680431498,1555.84012819916,-70.0930243816504
1555.84029378707,-69.555571121448,1555.84028590193,-68.8084304830319
1555.84043177702,-71.5504542333588,1555.84043571959,-71.7037975340212
1555.84058947985,-71.7814289292275,1555.8405815947,-70.1431227300381
1555.84073535499,-70.4415464162136,1555.84073535499,-70.660164547437
1555.84088911531,-72.9199834474586,1555.84088911531,-67.7042686882707
1555.84104287566,-70.7089285290552,1555.84103893309,-71.064499603991
1555.84118875089,-69.2785778103541,1555.84118875089,-70.8593263892675
1555.8413425113,-71.245857730012,1555.84133856872,-70.6281919958222
1555.84149627174,-71.8399581314474,1555.84149232916,-70.8112399973074
1555.84164608963,-72.3303228402754,1555.84164214705,-70.5001169824982
1555.84179590755,-69.0326128929306,1555.84179985013,-71.5298760936061
1555.8419457255,-71.444206321972,1555.84194966808,-72.2400712698317
1555.84209948606,-71.189513738498,1555.84210342864,-69.594522185532
1555.84225324665,-68.668824952106,1555.84224930407,-69.4378068850334
1555.84240306469,-70.7223709405618,1555.84240306469,-69.5569815728753
1555.84255288276,-71.9199009734296,1555.84255288276,-65.3069084892379
1555.84270270085,-72.9984069151542,1555.84270664343,-66.3250042001416
1555.84286040414,-68.7723666189532,1555.84285646156,-65.7078519253197
1555.84300627971,-70.0609163129396,1555.8430102223,-67.8514424635037
1555.84316398307,-71.6208482594139,1555.8431560979,-68.7326831330545
1555.8433098587,-72.19057343658,1555.84331380128,-69.8853203265693
1555.84345967694,-70.0957148544825,1555.84345967694,-67.5514435274721
1555.84360949521,-70.3687829115062,1555.84361343779,-67.0988233372014
1555.84377114127,-68.3495308943128,1555.8437632561,-66.8716942862534
1555.84391307442,-71.7023208961073,1555.84391307442,-67.0198977227491
1555.84407077796,-68.622951157171,1555.84406683537,-67.3932507018814
1555.84421665376,-70.9732446324635,1555.84422059635,-69.2742000664603
1555.84437041477,-72.8693000051033,1555.84437041477,-69.9281444228976
1555.84452023321,-71.1964626869419,1555.84452023321,-68.1484490437707
1555.84467005169,-70.8861644577741,1555.84467793687,-68.6038450206407
1555.84482381278,-69.0467552713373,1555.84482381278,-69.537392399407
1555.84497363132,-71.7346451893314,1555.84497757391,-69.7497484507525
1555.84512344988,-66.697684757698,1555.84513133507,-67.1287180360614
1555.84527721107,-71.3707549612104,1555.84528115366,-71.1104864212173
1555.84542702969,-70.6235313941614,1555.84542702969,-66.4267650954035
1555.84558473353,-71.7325895593897,1555.84558079093,-68.7591932312876
1555.84573455221,-72.8510813532798,1555.8457424374,-68.7682404396218
1555.84588042832,-68.6395116861398,1555.84588437092,-66.0880259847832
1555.84603813226,-70.762175290748,1555.84603418966,-69.4644455317631
1555.84618400842,-70.889042588814,1555.84618400842,-71.7254194732939
1555.84634171242,-71.9390087637579,1555.84634565502,-71.3178362110776
1555.84648758864,-70.539464320187,1555.84649153125,-67.2750431724077
1555.8466374075,-71.1206779300645,1555.8466374075,-69.1306423178616
1555.84679511159,-70.0630996811033,1555.84679511159,-68.0436454179825
1555.8469409879,-72.7311028658648,1555.8469449305,-68.522066344341
1555.84709869205,-71.4170803565887,1555.84709474944,-72.5928201168949
1555.84724456841,-67.9554755236071,1555.84724851102,-67.3867137744725
1555.84739438741,-70.8568095796989,1555.84739833002,-70.4403841275653
1555.84755209165,-70.267381250619,1555.84755209165,-69.1166202204569
1555.84769796811,-71.8154112527266,1555.84769796811,-69.446670804328
1555.8478517298,-70.6580864161979,1555.84785567241,-67.4655644754787
1555.84800943413,-71.8612950470833,1555.84800154892,-71.2328354046341
1555.84815531067,-70.6322328407034,1555.84815136806,-69.0694099039195
1555.84830512985,-70.9187897178743,1555.84830512985,-70.7316366097762
1555.84845494905,-68.3842956190064,1555.84845889166,-71.0032104848259
1555.84861265351,-70.2642836732168,1555.84861659612,-68.5666309001648
1555.84875853016,-69.9741514907309,1555.84876641538,-70.7049428669734
1555.84890834945,-72.0618272945135,1555.84891229206,-70.6496548891546
1555.84906211138,-71.0926164086806,1555.84906211138,-68.26670166334
1555.84921587335,-70.6576477936256,1555.84921587335,-69.7161268937768
1555.84936569273,-69.1261062485276,1555.84936963534,-71.7664265731125
1555.84951551214,-70.3921169696437,1555.84951551214,-71.2272895536335
1555.84966533157,-68.4533501338826,1555.84966533157,-69.3289710097951
1555.84982303628,-71.2118851656565,1555.84982303628,-68.0792215117077
1555.84997285577,-71.5240876562337,1555.84997285577,-68.1186668889661
1555.8501226753,-67.3791619882061,1555.8501226753,-71.5977870750395
1555.85027249485,-69.9545447764562,1555.85027643747,-69.3709872875073
1555.85042231443,-70.3964778465196,1555.85042231443,-67.2608062931849
1555.85058396191,-67.5959388886606,1555.85057607667,-71.227104738367
1555.85072589631,-69.9947204486502,1555.85072589631,-68.7764920840838
1555.8508796586,-69.5146955291647,1555.85088360123,-68.3000969050295
1555.85103342093,-71.0044098957625,1555.85103342093,-72.0878412888958
1555.85118324066,-71.2170475489336,1555.85117929803,-71.4694225174228
1555.85133306041,-70.1234835143573,1555.85133700304,-68.4172261383606
1555.8514828802,-68.7598651813802,1555.85149076545,-69.2358776630455
1555.85164058527,-72.1710056571073,1555.85163664264,-70.0898650956862
1555.85178646249,-69.978242527067,1555.85178646249,-68.815249709223
1555.85194022499,-68.7790126258336,1555.85194022499,-68.5189499950398
1555.85209398753,-71.4237336509143,1555.85209398753,-70.0175212915764
1555.85224380746,-68.412521022161,1555.85223986483,-70.2730819629949
1555.85239362742,-70.6402024140822,1555.85240151269,-68.4950823265135
1555.85254739005,-70.7927566549646,1555.85254344742,-70.8253976938294
1555.85269326744,-70.4685708595472,1555.85269326744,-70.75297749453
1555.85284703012,-67.4776344861456,1555.85284703012,-69.8751843393317
1555.8529968502,-72.1994965853964,1555.85300079283,-67.826856275974
1555.85315061294,-72.1640735019943,1555.85315455557,-68.2672957902631
1555.85330043308,-69.6624946114102,1555.85330437571,-67.3241529678382
1555.85346208115,-72.7871128388166,1555.85345025324,-67.9744599797419
1555.85360795871,-67.086790737865,1555.85360401607,-69.3263933854204
1555.85375777894,-67.1087611102838,1555.8537538363,-71.000581042325
1555.85390759919,-66.8582658131035,1555.85390759919,-68.5965065460802
1555.85405741947,-69.9592244956693,1555.85405741947,-70.6966276245507
1555.85420723979,-69.2356773459311,1555.85420723979,-66.3206619826016
1555.85436100277,-67.8878113386097,1555.85436100277,-70.0177672047847
1555.85451476578,-68.9479252496302,1555.85451476578,-68.57433320667
1555.85466852882,-71.1410959628912,1555.85467641411,-68.3809848533139
1555.85481440661,-71.4777671521674,1555.85481440661,-69.9085910113422
1555.85496422707,-69.9297477282907,1555.85496422707,-70.0246154795984
1555.85512587549,-69.9468924815479,1555.8551179902,-69.2398405058204
1555.85526781071,-72.5673299858886,1555.85526781071,-69.9840848786951
1555.8554215739,-70.7112647284542,1555.85542551655,-68.0444210755268
1555.85557139448,-69.747501620918,1555.85557927977,-68.915634964485
1555.85572121508,-73.0344014958821,1555.85572910038,-70.1076365992223
1555.85587497836,-68.5120191108966,1555.85588286366,-67.6458989436137
1555.85603268432,-70.1805905615856,1555.85602874167,-71.0288817614917
1555.85617856237,-68.464802516148,1555.85618250502,-69.6382218447283
1555.85632838309,-72.564994708154,1555.85633232574,-71.0533103649906
1555.85647820384,-70.4485479786284,1555.85648214649,-69.2376765086869
1555.85663590992,-70.9090539729716,1555.85663196727,-71.8294554559615
1555.85678573073,-73.8691734169724,1555.85678178807,-69.7532056600573
1555.85693949422,-70.6340313952921,1555.85694343687,-68.0887135796282
1555.85708537243,-69.1741881945257,1555.85708537243,-70.9415062163513
1555.85723913598,-72.1112070118636,1555.85723519333,-69.4623814156933
1555.85738895691,-73.1113227544986,1555.85739289956,-69.0080780969853
1555.85754272052,-71.6361691778983,1555.85754272052,-69.7251931456954
1555.8576925415,-67.8611224027847,1555.85769648416,-67.3623552334889
1555.85784630517,-69.2068685965202,1555.85784630517,-67.3661047165081
1555.85799218355,-71.2811294357654,1555.85800006887,-69.8776533938971
1555.85814594728,-70.4130472421485,1555.85814594728,-69.4507012906211
1555.8583036537,-67.586127737152,1555.85829576838,-69.2187412622892
1555.85845741749,-69.8296521181086,1555.85844953217,-70.0185930927851
1555.85860329599,-73.419800894849,1555.85860723865,-72.2456209073511
1555.85875311718,-71.9311701452329,1555.85875311718,-68.3858972540387
1555.85890688106,-70.121074640296,1555.85890293839,-66.7945484453174
1555.85905275964,-70.9107678077615,1555.8590567023,-69.6731303192339
1555.85920652358,-70.5760181818819,1555.85920652358,-66.0070750841494
1555.85935634488,-70.6121148518183,1555.85936028755,-68.8181581213418
1555.85950616622,-70.140372392131,1555.85950616622,-71.7718933975669
1555.85966387291,-69.1633337856694,1555.85965993024,-70.2519139582971
1555.85980975164,-70.4201977474181,1555.85980975164,-69.4683495199695
1555.85996351572,-70.6369500172448,1555.85996351572,-69.7645558189601
1555.86011727984,-70.2917494424564,1555.86011333717,-68.0181617677212
1555.86026710132,-71.8834250635503,1555.86026315865,-69.8160570034595
1555.86041692283,-70.3952119941868,1555.86041692283,-70.3975182502194
1555.86057068704,-70.1469104324112,1555.86056674437,-68.849104401969
1555.86072445128,-70.9256276153268,1555.86072050861,-70.1349085803967
1555.8608703302,-72.0630159907173,1555.86087821555,-70.2190797613063
1555.86102015182,-73.4167770772433,1555.86102803717,-67.8399605876145
1555.86117785883,-69.841246241082,1555.8611818015,-69.9000079221506
1555.86132768051,-71.1311155386442,1555.86132373784,-71.2478375611246
1555.86147750222,-72.0680363477043,1555.8614814449,-67.5575112840293
1555.86162732396,-70.2428723573612,1555.86163520932,-65.7107140479991
1555.86177714573,-68.0898742087336,1555.86178108841,-69.6523670297594
1555.86193485289,-71.0015121428926,1555.86193091021,-70.3465749591508
1555.86208073204,-69.6762650240968,1555.86208073204,-66.7441722506313
1555.86223843926,-68.0781532650917,1555.86223843926,-69.4171252059064
1555.86238431847,-71.0557349052845,1555.86238826115,-66.8066540281633
1555.86253808306,-68.1469012673467,1555.86253808306,-70.0949037960786
1555.86268790501,-69.8065038177482,1555.86268790501,-68.443029680095
1555.86283772698,-70.8862849556792,1555.86284166967,-71.4034895744968
1555.86299543435,-71.0421144983429,1555.86299149167,-72.5971772138549
1555.8631413137,-69.2475693743633,1555.8631413137,-67.1278888744555
1555.86329507845,-70.7193611011145,1555.86329113576,-67.7052355968749
1555.86345278591,-71.7198588578373,1555.86344884323,-65.6809269419394
1555.86359472266,-71.2636335688174,1555.86359472266,-72.3127840365211
1555.86375243019,-71.0353161352243,1555.86375637287,-69.4763922043237
1555.86389830968,-71.1764059979397,1555.86389830968,-70.3997986972759
1555.86405207457,-69.8170971244183,1555.86404813188,-71.1555455668989
1555.86420189681,-71.8694414952317,1555.86420978219,-67.8560384217387
1555.86435171908,-72.7971703635395,1555.86435171908,-70.6954496231102
1555.86450548406,-71.9428457589695,1555.86450942675,-68.4310961098493
1555.86465924908,-67.4939336050862,1555.86465924908,-68.1426004524859
1555.86480907143,-68.9036421143736,1555.86480907143,-68.4233632795238
1555.86496283651,-70.3424153819014,1555.86496283651,-69.3558303416053
1555.86510871623,-70.2240360049029,1555.86511660162,-68.6077598840734
1555.86526642406,-70.5507573862178,1555.86526248136,-69.8488568523362
1555.86541624653,-71.7668193740452,1555.86541624653,-71.6739616059887
1555.86556606903,-70.3868366544309,1555.86556212633,-70.8356360502172
1555.86571589156,-71.1132199135143,1555.86571589156,-69.3800260576992
1555.86586571411,-69.7096626592516,1555.86586965681,-68.1686824408168
1555.8660194794,-71.8240886844376,1555.8660234221,-70.7788248578073
1555.86616930202,-71.6128811222459,1555.86616930202,-69.0546531995995
1555.86631912466,-69.5084663214523,1555.86631912466,-68.402043809622
1555.86647289004,-69.7121041722327,1555.86647289004,-68.2852349612224
1555.86663059815,-69.0971236288,1555.86662271274,-70.5697058453669
1555.86678042088,-70.8030224535485,1555.86677647818,-70.8782317759923
1555.86692630094,-70.8288374136869,1555.86692630094,-69.4802468571938
1555.86708006643,-72.8093821142648,1555.86708006643,-69.5057583777513
1555.86723383196,-66.4795292589441,1555.86722988925,-70.1343677588209
1555.8673797121,-72.3933277214225,1555.86738759752,-68.6475687064579
1555.86753347769,-71.5637559792711,1555.86753742039,-69.3014092311845
1555.86768330059,-69.921209317991,1555.86769118601,-72.6164963590795
1555.86783706624,-71.599903819775,1555.86783706624,-65.7373348700618
1555.8679868892,-70.8945939067837,1555.8679868892,-68.226006480519
1555.8681367122,-72.938905774887,1555.8681367122,-66.9936442095521
1555.86829442065,-70.0442085535275,1555.86829047793,-71.5628974960122
1555.86844030099,-70.6631467928335,1555.8684442437,-68.2837371207653
1555.86859406678,-70.704076047199,1555.86859012407,-70.1561697127138
1555.86874783261,-71.4633668714788,1555.86874388989,-67.3603405128719
1555.86889371303,-67.5749590872148,1555.86889765575,-69.2836429168539
1555.86905536435,-69.9494726543067,1555.86904747892,-69.6829289039623
1555.86920124483,-68.1275220982079,1555.86919730212,-68.4799388302709
1555.86934712534,-72.3884338697446,1555.86934712534,-70.4984734657057
1555.86950089132,-70.0917673858867,1555.86950089132,-70.367069788864
1555.86965071461,-71.2953145537127,1555.86965071461,-69.3859399427407
1555.86980842336,-71.7910063564386,1555.86980448064,-69.8563963688875
1555.8699582467,-70.665204222358,1555.8699582467,-67.8690326706373
1555.87010807008,-69.3436655407615,1555.87010412736,-71.087674476486
1555.87025789348,-68.1411001725678,1555.87025789348,-71.014804772355
1555.87040771691,-69.8949248209454,1555.87040771691,-69.2145087788475
1555.87056542582,-72.0630242811583,1555.87056542582,-69.3633958730563
1555.87071524931,-69.3622961056543,1555.87071130659,-69.3037635261828
1555.87086113011,-69.837006448823,1555.87086113011,-69.7214050945795
1555.87101883911,-71.2889641053764,1555.87101883911,-69.0153658828314
1555.87116471996,-70.8421292864566,1555.87116471996,-70.1073968376697
1555.87132242902,-72.9161379146729,1555.87131848629,-70.2486681168356
1555.87147619538,-69.2316018151044,1555.87147619538,-66.0515143134664
1555.87161813359,-69.2361527662795,1555.87161813359,-69.8900442682374
1555.87177978547,-72.2375872404422,1555.87177190002,-70.7807237379129
1555.87192566647,-69.3247556608685,1555.87192172374,-68.5119335888553
1555.87207943295,-72.2402429430535,1555.87207549022,-68.5528387711166
1555.87222925674,-73.2553745504375,1555.872225314,-63.9470058267506
1555.87237513781,-69.0522130576824,1555.87237513781,-70.7900316936843
1555.87252890439,-72.0543221782009,1555.87252890439,-71.2131978345159
1555.87268267099,-71.5995935646848,1555.87267872826,-69.9943465378521
1555.87283249489,-69.1361311476725,1555.87283249489,-71.0798735953534
1555.87298231882,-69.1632115483794,1555.87298231882,-70.6184964276976
1555.87313214277,-69.202327266199,1555.87313608551,-67.8049489443291
1555.8732859095,-69.6829600751023,1555.87329773771,-68.48405827501
1555.87343573351,-69.9083673558408,1555.87344361899,-69.8076716461273
1555.87358950029,-71.2314907085326,1555.87359344303,-67.2613829850641
1555.87373932437,-69.9617913981807,1555.87374720985,-68.4320385248316
1555.87388914847,-71.2273532549345,1555.87389703395,-67.4842514372946
1555.87404291534,-71.0785743872323,1555.87405080082,-68.3461875554154
1555.8741927395,-72.2444388105622,1555.87419668224,-69.0933506071954
1555.87435439192,-68.1596237157243,1555.87435044918,-70.5070927349455
1555.8745002734,-72.0318257409877,1555.87449633065,-69.0416705866901
1555.87465009765,-71.2020054431514,1555.87465404039,-72.3217922856065
1555.87479992192,-68.0922642129704,1555.87480386467,-69.1229050521068
1555.87494974623,-68.3385512107958,1555.87494974623,-69.122087728986
1555.87510351331,-69.6078738998898,1555.8751113988,-68.486076720348
1555.87525333768,-70.9598682250453,1555.87525333768,-66.5204915215281
1555.87540710482,-71.4930558779015,1555.87541104757,-66.1350359864681
1555.87555692924,-72.4862219249693,1555.87556481474,-68.9128458469832
1555.87570675369,-71.0013735876039,1555.87571069644,-68.5926950638306
1555.87586052093,-73.788495184014,1555.87586052093,-66.9807459471901
1555.87601034544,-72.9611310209743,1555.87601034544,-66.9313212707276
1555.87616016998,-69.620811424758,1555.87616016998,-69.4475073779143
1555.87631788005,-69.7143108134419,1555.8763139373,-70.927939114947
1555.87646770465,-72.0061677096343,1555.8764637619,-70.0428442211817
1555.87661752928,-69.5828320745991,1555.87662147203,-70.0894971707152
1555.87676735393,-66.6571266800607,1555.87677129669,-68.0681264920611
1555.87691717862,-70.9696678782769,1555.87692112137,-69.4512348281302
1555.87707488885,-68.5694418743365,1555.87707488885,-70.3398620074396
1555.87722865635,-69.7215541788694,1555.87722077083,-68.4148865844133
1555.87737453836,-70.4994227954214,1555.87737453836,-67.7848345902645
1555.87752436317,-69.8430445948441,1555.87752830592,-69.8824033410166
1555.877674188,-71.0776241309919,1555.87767813076,-68.4554062923908
1555.87782795562,-67.6222358478173,1555.87782795562,-70.2795660310152
1555.87798172327,-71.7869341808461,1555.87798172327,-68.216582941005
1555.87813154819,-70.4135080010893,1555.87813549095,-69.9291681598
1555.8782853159,-71.1735854894493,1555.8782853159,-67.499637280629
1555.87843514088,-72.4774876381687,1555.87843119811,-69.2326271568344
1555.87858496588,-69.0629544272366,1555.87858496588,-66.4203571315261
1555.87873479092,-71.4022473438611,1555.87873479092,-68.9846090013753
1555.87889250151,-72.3425324074136,1555.87888855875,-70.6350434882934
1555.87904232661,-67.5066609005817,1555.87903838384,-71.0065964111079
1555.87919215173,-71.3420772896738,1555.87919215173,-68.5521574702778
1555.87934197688,-70.7455649626309,1555.87934197688,-69.3167220250415
1555.87949180207,-69.370801777808,1555.87949574483,-69.6337050867349
1555.87964557005,-69.9810743463578,1555.87964557005,-66.576578275955
1555.87979933806,-70.0386754646525,1555.87979933806,-66.6657059252507
1555.87994916332,-69.6433511951316,1555.87994916332,-69.7193855770121
1555.88009898862,-68.19191584907,1555.88010293139,-69.1346043763283
1555.88024881395,-69.3602276151969,1555.88024881395,-66.3824480713908
1555.88040258208,-70.999250761875,1555.88040258208,-68.3606831678664
1555.88055240746,-69.3929920607325,1555.88055635024,-68.1045630852119
1555.88070223288,-65.4257605198156,1555.88070617565,-67.1600898080347
1555.8808560011,-68.2608158868306,1555.88085994387,-66.8277092870556
1555.88100976935,-67.3551409044047,1555.88100976935,-70.8685315333303
1555.88115959485,-70.4340785787311,1555.88115959485,-70.7191712895785
1555.88130942038,-68.1997835074163,1555.88131336316,-69.6074736030413
1555.88146318872,-70.1909876909722,1555.88145924594,-67.3360017733456
1555.88161301431,-69.6334781805115,1555.88161695709,-68.17006675379
1555.88176678271,-69.6423928399027,1555.88176283993,-70.821652687998
1555.88192055114,-70.4726677875261,1555.88191660836,-70.4487471793369
1555.88206643403,-69.2870555382315,1555.88206643403,-64.1733788600952
1555.88221625974,-70.6039568381986,1555.88222020252,-68.8578620250322
1555.88237397104,-69.6998472941967,1555.88237002826,-66.7198006719482
1555.88251985402,-72.570189186857,1555.88251985402,-66.9310705045252
1555.88267756539,-68.795732875841,1555.8826736226,-68.868878920891
1555.88282344842,-69.5421843313647,1555.88282344842,-66.2688902411654
1555.88297327428,-70.0150424143106,1555.88297721706,-64.4903468727092
1555.88312704294,-72.5341034717967,1555.88313098573,-69.0284131683851
1555.88327686885,-71.3712577676823,1555.88327686885,-69.3767914865966
1555.88343063758,-68.1045442776351,1555.88343063758,-70.2493865218898
1555.88358046355,-68.4620777511784,1555.88358046355,-67.8465522558079
1555.88373028955,-68.6636058624755,1555.88373423234,-71.2220470611928
1555.88388405837,-70.1145054814202,1555.88388405837,-69.4460472289587
1555.88403388442,-72.1743295435723,1555.88403782721,-69.9878814953728
1555.8841876533,-70.1408014161143,1555.8841876533,-69.4057043947761
1555.88433747941,-66.6175831716845,1555.88433747941,-68.936578362186
1555.88448730556,-69.9410783793243,1555.88448730556,-67.9187597844857
1555.88464107452,-68.5742470622405,1555.88464107452,-67.9401985160385
1555.88479484352,-70.8063691245572,1555.88479090073,-68.2032082111749
1555.88494466975,-71.9700936548191,1555.88494466975,-69.0506301403015
1555.88509449601,-71.6319381187465,1555.88509843881,-70.5954817796994
1555.8852443223,-69.3318308056762,1555.8852443223,-69.9620212825067
1555.88539809142,-70.7522909229844,1555.88539809142,-69.1501495334048
1555.88554791777,-68.437042184503,1555.88554791777,-71.5426691802609
1555.88570168694,-68.9877949808974,1555.88570168694,-69.4172781483778
1555.88585545615,-68.8550936321352,1555.88585151335,-68.7296265079922
1555.88600133978,-68.7737332352986,1555.88600133978,-68.1084479130409
1555.88615510905,-72.4539936959116,1555.88615510905,-68.0240655848476
1555.88630493554,-70.9514042007694,1555.88630493554,-69.893752049678
1555.88645870487,-71.1358861917982,1555.88645870487,-70.4044996739582
1555.88661247423,-69.445666038299,1555.88660853142,-69.7477374926985
1555.886758358,-72.1951804403733,1555.88676230081,-69.0367495623512
1555.88691212742,-68.9836528937515,1555.88691212742,-69.4144997129096
1555.88706195406,-70.0592168184221,1555.88706195406,-71.7470034366753
1555.88721572353,-71.2519265132796,1555.88721572353,-68.9914551310218
1555.88736555023,-71.1675524412782,1555.88736555023,-70.1632194503115
1555.88751931977,-72.3324776759938,1555.88751931977,-67.3835035963323
1555.88766914652,-71.187871565929,1555.88766914652,-66.7149586227997
1555.88782291612,-71.0652592090929,1555.88781897331,-65.8408462824955
1555.88797274293,-69.8711945875995,1555.88797274293,-71.0085556404276
1555.88812651259,-70.0147340485011,1555.88812651259,-70.7445427791785
1555.88827633946,-69.6381614283871,1555.88827239665,-68.1649394263503
1555.88843010918,-66.3018428868888,1555.88842616636,-70.5474892642014
1555.8885759933,-72.3395263728424,1555.8885759933,-69.3473634212899
1555.88873370589,-66.748831127529,1555.88873370589,-69.0128566757439
1555.88888353288,-69.852279998415,1555.88887959006,-67.0093611840411
1555.88902941708,-71.1136690021043,1555.8890333599,-66.014752281562
1555.88918318694,-70.141885801429,1555.88918318694,-68.3280502789308
1555.88933301402,-68.041379174015,1555.88933695684,-69.1750029560601
1555.88948678394,-71.416374002369,1555.88948678394,-70.3194987783965
1555.8896405539,-70.0137338250481,1555.88963661108,-69.6478840451667
1555.88978643824,-69.5236277716324,1555.88979038106,-69.2519058266989
1555.88994020826,-70.4349079407448,1555.88994020826,-68.7217315814171
1555.89009003548,-70.6165663766311,1555.89009003548,-69.0040089739721
1555.89024380555,-69.870710773596,1555.89024380555,-69.4156152750707
1555.89039757566,-67.9043573070569,1555.89039363284,-69.4850160497186
1555.89054346015,-69.369495743769,1555.89054740297,-70.6732675956878
1555.89069723031,-71.3654700844294,1555.89069723031,-66.9637797027267
1555.89084705768,-70.4537748887037,1555.89084705768,-66.984230109813
1555.8910008279,-67.9143791122755,1555.8910008279,-68.5927998462132
1555.89115065533,-70.4985359144796,1555.89115065533,-67.6962632052993
1555.89130048278,-69.8452912603324,1555.89130048278,-69.6318145784488
1555.8914542531,-70.0679300750001,1555.8914542531,-69.4239381095832
1555.89160408061,-69.6980264741072,1555.89160408061,-68.805285123321
1555.89175785099,-69.3086430952526,1555.89175785099,-69.2030425120756
1555.89190767856,-69.2363621871972,1555.89190767856,-69.9287383612025
1555.89205750616,-74.6184599904542,1555.89206144899,-67.9516279080709
1555.89221127662,-70.3500615402103,1555.89221127662,-68.2864146849615
1555.89236110428,-71.4499733414458,1555.89236110428,-70.9031022607729
1555.89251487481,-71.7166774447027,1555.89251881764,-70.3409501587875
1555.89266470252,-69.8058841384924,1555.89266470252,-71.5850323162322
1555.89281453027,-69.4824997457632,1555.89281453027,-65.433329555224
1555.89296830088,-70.2450282898708,1555.89296830088,-68.3592229529063
1555.89311812869,-70.2237106884268,1555.89311812869,-69.663808587262
1555.89327189936,-68.3700814830564,1555.89327189936,-69.7142203707585
1555.89342567007,-69.5800984960306,1555.89342172723,-67.2998188211606
1555.89357155512,-71.65473685717,1555.89357155512,-70.171907585645
1555.89372532588,-69.7947884188232,1555.89372532588,-67.2482364009111
1555.89387515383,-70.7435432153043,1555.89387909668,-65.5938014773026
1555.89402892466,-70.2389038134701,1555.89402892466,-70.9431170610929
1555.89418269551,-69.2292969846325,1555.89418269551,-70.9928092549987
1555.89432858071,-70.0172232407445,1555.89432858071,-69.9278287969686
1555.89448235162,-73.311324597763,1555.89448235162,-69.985714678141
1555.89463217972,-70.684877689777,1555.89463217972,-69.8760748378856
1555.89478989353,-71.2958014825317,1555.89478595069,-69.0305851679417
1555.89493577884,-67.6921145892682,1555.89493577884,-65.9596146526785
1555.89508954988,-70.0643212484618,1555.89508560703,-71.6141057670438
1555.89523937809,-72.6605471738404,1555.89524332094,-69.3451811731537
1555.89538920633,-71.6900925076767,1555.89538920633,-69.3539693545836
1555.8955469203,-69.7040804192434,1555.89554297745,-69.1298814984337
1555.89569280576,-69.6118587869365,1555.89569280576,-68.3302615742232
1555.89584263409,-70.3540388867011,1555.89584657694,-69.9164056885684
1555.8959964053,-71.5136547604412,1555.8959964053,-67.3725322756605
1555.89614623369,-70.1171788047987,1555.89614623369,-69.4691583151683
1555.89630000496,-68.656248479406,1555.89630000496,-68.5559184242037
1555.89645377626,-69.7104588450857,1555.89644983341,-69.0720947128329
1555.89659966188,-70.97193907502,1555.89659966188,-70.5997770093575
1555.8967573761,-68.9159744833375,1555.89675343324,-69.8698514336627
1555.89690720463,-70.4447331555926,1555.89690326178,-69.5239057943786
1555.8970570332,-70.6515102179596,1555.8970570332,-68.0086275126098
1555.89720686179,-70.0184549668234,1555.89720686179,-68.1274771048478
1555.89735669041,-71.0769958648976,1555.89735669041,-65.1448851454684
1555.89751440478,-71.4497717949498,1555.89751440478,-65.8099689051287
1555.8976602906,-67.3287298600617,1555.8976602906,-68.7034057782866
1555.89781406218,-71.1693395526877,1555.89781406218,-68.6191239673557
1555.89796389091,-70.461146413467,1555.89796389091,-71.1915390186271
1555.89811766255,-70.1951179636114,1555.89811371968,-69.9295821718006
1555.89826749134,-70.0253032996128,1555.89826749134,-69.1744875292341
1555.89841732017,-70.4254893786314,1555.89841732017,-68.4543458595597
1555.89857109189,-70.506580200642,1555.89857503475,-70.9430877287408
1555.89872092077,-70.498820037487,1555.89872486364,-69.4089459702658
1555.89887469255,-70.8022703710427,1555.89887074969,-69.1903315429903
1555.8990245215,-70.7545171612369,1555.89902846436,-70.9978102667572
1555.89917435047,-68.1912275281158,1555.89917435047,-68.8110441965466
1555.89932812234,-68.3139215496885,1555.89932812234,-69.3638390630333
1555.89948189424,-66.3037900379455,1555.89947795137,-69.5040366778443
1555.89962778043,-70.2825052196422,1555.8996317233,-67.861809158227
1555.89978155239,-71.4299472256988,1555.89978549526,-71.0830347771411
1555.89993532438,-70.6572560382464,1555.89993138151,-70.6587935158997
1555.90008515353,-71.5381455114233,1555.90008515353,-70.5105118239489
1555.90023892558,-70.1731061515005,1555.9002349827,-67.5319409234811
1555.90038481191,-70.3224705574415,1555.90038875478,-70.4905465702046
1555.90053858402,-68.9217824411946,1555.90054252689,-70.8008026033979
1555.90069235616,-72.4461443416593,1555.90068841328,-70.98355655492
1555.90084218545,-69.8334288954955,1555.90084218545,-67.2257597138421
1555.90099201477,-69.6852133533802,1555.90099595765,-69.8785184946808
1555.901145787,-70.0970820354318,1555.90114184412,-68.8384875667056
1555.90129561638,-71.1052270373444,1555.90129561638,-66.2742330325363
1555.90144938867,-72.7527627170926,1555.90144938867,-69.6204277680882
1555.90159921811,-71.4193159434772,1555.90159921811,-70.2450073964957
1555.90174904758,-69.7807114516218,1555.90175299046,-68.4769649052597
1555.90189887708,-69.7029646957916,1555.90190281996,-69.0109078059174
1555.90205264948,-44.2114394085706,1555.90205264948,-68.4592352534545
1555.90220247904,-42.0270257129231,1555.90220247904,-68.8463162956345
1555.90235625151,-41.2634559453304,1555.90235625151,-68.7336437139803
1555.90250608112,-40.6560882418668,1555.90250608112,-70.0325121433503
1555.90265985365,-40.4712084749977,1555.90265985365,-68.7462041394329
1555.90280968332,-41.3605079451186,1555.90280968332,-65.1578059861254
1555.90295951302,-39.939703251408,1555.90296345591,-69.7323065240907
1555.90311328564,-40.7267531803248,1555.90311328564,-67.9857880327164
1555.9032631154,-40.6148886210406,1555.90326705829,-68.1823358684246
1555.90341294519,-41.8275920161315,1555.90341294519,-69.5884218750551
1555.90357066079,-41.4624509859574,1555.9035667179,-68.1073077096099
1555.90371654774,-41.4347124225051,1555.90372049064,-69.1685494622599
1555.90387032051,-40.6226892309747,1555.90387032051,-69.039568550116
1555.90402015042,-40.6742771435529,1555.90402015042,-69.7989537468564
1555.90416998035,-40.5616081455843,1555.90416998035,-70.3703250739307
1555.9043276961,-41.1321967204623,1555.90432375321,-70.5004008852097
1555.9044775261,-41.8042681125599,1555.9044735832,-70.690738885402
1555.90462735612,-41.0319197587348,1555.90462735612,-70.9853340501112
1555.90477718617,-41.2278312127758,1555.90477718617,-70.0072906158619
1555.90493095915,-42.5625210386692,1555.90493095915,-68.6376085673109
1555.90508078926,-45.0548511374175,1555.90508078926,-70.213643461603
1555.9052306194,-68.4811113154641,1555.9052306194,-68.4420002574104
1555.90538439246,-69.2050899400888,1555.90538439246,-69.5149653748889
1555.90553422266,-71.2143065326673,1555.90553422266,-70.6057126826398
1555.90568405289,-71.4311978856455,1555.90568799579,-69.6432630002507
1555.90583782604,-69.3668294513317,1555.90584176894,-68.8345439805947
1555.90599159923,-69.140912670436,1555.90599159923,-69.5155700001588
1555.90614537245,-68.9570879664987,1555.90614142954,-67.4689643375128
1555.90629520279,-70.3049364152543,1555.90629520279,-68.879802325796
1555.90644503316,-69.5041205016372,1555.90644503316,-70.7102956797891
1555.90659486356,-69.5902704881643,1555.90659486356,-69.1929765959069
1555.90674469399,-69.9560090652099,1555.90674469399,-68.3546137463643
1555.90689846736,-68.0261015734281,1555.90690241027,-70.3761228339853
1555.90704829785,-69.187084874128,1555.90704829785,-68.5349271764369
1555.90719812837,-65.8280203186968,1555.90719812837,-68.6372694368079
1555.90735190182,-67.7218905877717,1555.90735190182,-67.8306980855581
1555.90750567531,-68.8962750954942,1555.90750567531,-67.5744914064372
1555.90765550591,-70.9663437882416,1555.90765944883,-68.4105168032479
1555.90780533655,-70.7039681191948,1555.90780533655,-69.2428986905021
1555.90795911013,-71.0517012239267,1555.90795911013,-68.6265791850139
1555.90810894082,-71.5760038156637,1555.90811288373,-69.7723261083255
1555.90825877154,-70.5891808928874,1555.90825877154,-70.2139804858599
1555.90841254521,-70.3380664681956,1555.90841254521,-67.9495626301683
1555.90857026182,-70.4016474318211,1555.9085663189,-67.4393932982361
1555.90872009263,-69.0407131104739,1555.90871220679,-67.6243130646921
1555.90886992347,-70.5049308429814,1555.90886598055,-65.5794608708651
1555.90901581142,-69.6533427101958,1555.90901581142,-69.2787742258704
1555.90916958523,-70.5998888891244,1555.90917352815,-71.5167688007705
1555.90932335908,-70.2650095570128,1555.90932335908,-71.486304117171
1555.90947319003,-68.8712060717169,1555.90947319003,-71.0958948878127
1555.90962302102,-68.8664549404617,1555.90962302102,-70.4363497948552
1555.90977679495,-73.4836562407894,1555.90977679495,-68.3763249665095
1555.909926626,-71.188005556021,1555.90993451184,-69.9195332704897
1555.91007645707,-71.6392256154027,1555.91007645707,-69.7599583385109
1555.91022628817,-70.5442325180006,1555.91023023109,-69.2600272032797
1555.91038400515,-72.5207659811914,1555.91038006222,-69.3671619368061
1555.91053383631,-70.1932535116078,1555.91053383631,-71.2736555852769
1555.9106836675,-72.3103255612063,1555.9106836675,-66.5772971843024
1555.91084138457,-70.7785074360353,1555.91083349871,-71.9742599404313
1555.91098727289,-70.8413797019604,1555.91098332996,-68.4195680025491
1555.91114104709,-70.2174905946458,1555.91114104709,-68.6078358065826
1555.9112908784,-69.3978267068511,1555.91128693547,-65.8137460033886
1555.91144070973,-72.2589051417923,1555.91144465266,-69.1414056270709
1555.91159448403,-69.8651031105092,1555.9115905411,-70.8016857687408
1555.91174431542,-69.70265139004,1555.91174037249,-70.1068380600255
1555.91189808978,-70.3042975010553,1555.91189414684,-67.9755127892553
1555.91204397829,-69.6561127290962,1555.91204792123,-69.4412500290231
1555.91219775271,-70.9063655741023,1555.91219775271,-69.1772321138431
1555.91234758422,-68.9035482804471,1555.91235152715,-69.0882192685816
1555.91250135869,-68.3372824807019,1555.91249741576,-69.5314198174101
1555.9126551332,-69.1638530088172,1555.91265119026,-69.5080053188931
1555.91280496479,-70.6180260519013,1555.91280102186,-68.3318268960492
1555.91295873936,-68.2928104922529,1555.91295479642,-68.0045945613059
1555.91311251395,-72.0999415730336,1555.91310462807,-67.2685483200772
1555.91325445976,-70.1589580398008,1555.9132584027,-68.3787429573384
1555.91340823441,-70.4204163610631,1555.91340823441,-67.6536285885309
1555.91355806615,-70.5038017857942,1555.91355806615,-68.2011744186501
1555.91371184087,-70.2983173863692,1555.91371184087,-69.7457503754178
1555.91386167267,-69.8804332818123,1555.91386167267,-67.9882616313794
1555.9140115045,-70.3812533755839,1555.91401544744,-70.7860333687676
1555.9141652793,-71.41595717429,1555.9141652793,-67.5299692850866
1555.91431511119,-71.3966026456126,1555.91431905413,-69.239788478561
1555.914472829,-72.7976144421314,1555.914472829,-69.5140447066768
1555.91462266094,-68.3129798608149,1555.914618718,-68.4259265045561
1555.91477249292,-69.3288916535124,1555.91477643587,-69.5386631307672
1555.91492232493,-71.5911108474162,1555.91493021082,-67.2395026109589
1555.91507215696,-70.9032833097262,1555.91507215696,-69.9651773321291
1555.91523381787,-72.2724589429085,1555.91522593197,-70.648926261911
1555.91537576406,-72.6246226973886,1555.91537576406,-68.9213443724866
1555.91552559619,-72.4865908568394,1555.91552953914,-67.1286289957636
1555.91567937129,-69.8749197206979,1555.91568331424,-68.9036693054573
1555.91582920347,-70.971603918105,1555.91582920347,-68.5096566193692
1555.91598692158,-69.5709555070029,1555.91598297863,-69.5229388843022
1555.91613281087,-70.5349825971084,1555.91613675382,-67.8149032776464
1555.91628658609,-72.4681625249749,1555.91628264313,-71.7090892727573
1555.91643641839,-70.5824138123844,1555.91643641839,-69.1271864860877
1555.91658625071,-67.5695869845942,1555.91658625071,-70.2711614420675
1555.91674002602,-70.1165912285627,1555.91674002602,-68.5025725048139
1555.91688985841,-68.7944029199824,1555.91688985841,-72.0916504422105
1555.91704363378,-71.3851839346149,1555.91703969082,-70.5806707071669
1555.91719740918,-68.7617974949601,1555.91719346622,-68.4065796432199
1555.91734724165,-69.2221793803119,1555.91734724165,-67.9621785713122
1555.91750496008,-70.3413852595571,1555.91749707415,-70.1858148039239
1555.91765084965,-67.5482527772078,1555.91764690668,-67.5100965196758
1555.91780068221,-69.0674959797197,1555.91779673924,-67.8404453707913
1555.91795445776,-71.8034138587224,1555.91795445776,-69.0611646529983
1555.91810034741,-70.9684539887566,1555.91810034741,-72.0288096207975
1555.91825806599,-71.0597060021649,1555.91825806599,-69.0530070999929
1555.91840789866,-67.6813228179775,1555.91840789866,-67.9763115482673
1555.9185537884,-70.0003528610145,1555.91855773137,-68.8789697214191
1555.91871150707,-71.8350781639183,1555.9187075641,-67.0629899308866
1555.91886133983,-69.0189503324627,1555.91885739687,-67.9915432538366
1555.91901117263,-71.2561307778397,1555.91901511559,-67.0217248658708
1555.91916494842,-65.8837572822917,1555.91916100545,-70.7182279887808
1555.91931478127,-70.8117318418931,1555.91931478127,-69.3981132786293
1555.91946461415,-70.7709278626872,1555.91946461415,-70.2029685971888
1555.919622333,-72.1085016646383,1555.91961839003,-70.3058701861943
1555.91976822297,-71.8388979685669,1555.91977610891,-68.7974496081632
1555.91991805593,-69.5212723781728,1555.91992594188,-65.7043328751368
1555.9200718319,-57.1742727287184,1555.9200718319,-70.8911239979904
1555.9202256079,-58.2589645161691,1555.92022166493,-68.4014152981319
1555.92037544096,-66.8339676468641,1555.92037149798,-70.0517514922716
1555.92052921702,-71.8611094810429,1555.92052527404,-69.6238445567356
1555.92067510716,-72.2203249823544,1555.92067510716,-68.7413340260381
1555.92082888328,-69.8934754086284,1555.9208249403,-69.9735328891797
1555.92097871645,-71.220770949267,1555.92098265943,-70.0111773264102
1555.92113249263,-71.1302262993872,1555.92112854965,-68.8959466051461
1555.92128626884,-73.5663131654357,1555.92128232586,-68.7452064942596
1555.92143215912,-70.883543945493,1555.9214361021,-67.9584713811263
1555.92158593539,-72.2393661366302,1555.92158199241,-68.3882850054253
1555.92173971169,-69.8775178340663,1555.9217357687,-70.7047702441419
1555.92188560205,-69.8908393980063,1555.92188560205,-71.1696165857064
1555.92203937841,-70.4768251727751,1555.92204332139,-63.4928504773343
1555.92218921181,-70.007431884852,1555.9221931548,-70.6526779786028
1555.92233904525,-70.3318652546237,1555.92233904525,-72.5511658819949
1555.9224928217,-69.5512521077578,1555.92249676468,-71.4888881180944
1555.92264659818,-70.7377494923338,1555.92264265519,-67.077116446824
1555.92280037469,-71.7805997371883,1555.9227964317,-68.2033671451433
1555.92294626525,-67.7044486427031,1555.92294626525,-68.1047737109025
1555.92309609883,-68.6926811023093,1555.92309609883,-70.1572131919399
1555.92325381842,-68.6164497441675,1555.92324987543,-67.6437471509172
1555.92340365205,-67.6867945676715,1555.92340365205,-70.0017816816896
1555.92355348572,-67.963662188995,1555.92355348572,-69.7811760875927
1555.92370331942,-67.5946669580333,1555.92370331942,-68.8226251988055
1555.92385709614,-71.2683462595741,1555.92385315314,-70.0865848358623
1555.92400692989,-70.0913789965003,1555.92400692989,-69.4182109425557
1555.92416464966,-69.366641419144,1555.92415676368,-67.4895713997733
1555.92431054048,-70.7463090493528,1555.92431448348,-70.9377094854656
1555.92446431732,-69.2438858066723,1555.92446431732,-66.4034613100242
1555.92461415119,-69.2732006670112,1555.92461809419,-70.8807835868227
1555.92476792809,-70.4187826002862,1555.92476398509,-69.4161812108533
1555.92491776202,-70.4413775903349,1555.92491776202,-71.0117954555425
1555.92506759598,-70.9298324261903,1555.92506759598,-69.3820168075504
1555.92521742997,-68.6138637912171,1555.92522137297,-70.5852550776467
1555.92537120699,-69.074509984736,1555.92536726399,-67.76319043406
1555.92552498404,-66.8217022936804,1555.92552104103,-70.8707314991689
1555.92567087511,-71.7092631167381,1555.92567087511,-71.7104488850651
1555.92582465222,-71.3737119260452,1555.92582465222,-67.4689927255293
1555.92597842935,-70.8002922543963,1555.92597448635,-68.2684708474061
1555.92612826352,-69.769096548829,1555.92612432051,-68.8341038221869
1555.92628204071,-71.2300715472891,1555.92627809771,-70.0863820473173
1555.92643187494,-70.0283080140777,1555.92642793193,-67.0556140108503
1555.92658170919,-69.0606941746694,1555.92658170919,-70.7201595350618
1555.92673548647,-70.0363690755031,1555.92673548647,-70.1434183744248
1555.92688137778,-70.9687421610519,1555.92688137778,-71.6350011915588
1555.92703909813,-70.9977672042728,1555.92703515512,-70.8564223232305
1555.9271889325,-70.1539914036603,1555.9271889325,-72.9215273001278
1555.9273387669,-72.6911605887434,1555.92734270991,-69.1166869468443
1555.92749254433,-69.6611054087889,1555.92749254433,-68.8806935680729
1555.92764237879,-71.3397338742959,1555.92764237879,-70.3445355218735
1555.92779221327,-69.8348138769274,1555.92779221327,-68.6237173769389
1555.92794204778,-70.0515399685577,1555.92794204778,-69.7884786256974
1555.92809582534,-71.7649118710697,1555.92809582534,-67.6922073567877
1555.92824565991,-68.3612978724784,1555.92824565991,-69.2937972445795
1555.92839943753,-70.2909034629542,1555.92839549451,-71.8583474547022
1555.92855715819,-68.7676029903347,1555.92854927216,-71.2370355149803
1555.92869910682,-68.1663522723163,1555.92870304983,-70.4069281447514
1555.92885288452,-72.651301792127,1555.92885288452,-66.9123804206477
1555.92900666226,-70.1248934909815,1555.92900271924,-71.2265549098878
1555.92915255398,-69.8498007974823,1555.92915255398,-72.8405534929122
1555.92930633178,-71.7735791228752,1555.92930633178,-68.2659898002629
1555.92946010961,-70.913904129383,1555.92946010961,-70.6240868276473
1555.92961388746,-70.9697492964733,1555.92961388746,-68.515389001666
1555.9297597793,-70.4395722337157,1555.9297597793,-68.0381295277231
1555.92990961419,-72.1861544238342,1555.92991355722,-69.0992832732816
1555.93006339214,-71.1642128138713,1555.93006733516,-69.9379547544537
1555.93021717012,-70.1142424233599,1555.93021322709,-68.0951940228281
1555.93036700509,-70.2787739148154,1555.93036700509,-69.0635959657414
1555.9305168401,-68.4984350713366,1555.9305168401,-68.745856734947
1555.9306745612,-70.9818668619882,1555.93067061817,-71.271432000803
1555.93082045324,-70.0722639580429,1555.93082045324,-69.3509220389349
1555.93097423136,-72.4237097418688,1555.93097028833,-70.8650461568367
1555.93112406649,-71.8411706722267,1555.93112800952,-71.9661793746588
1555.93127784467,-73.2282307853881,1555.93127784467,-67.7175145546931
1555.93142767986,-72.5222889317296,1555.93142767986,-67.5912643255813
1555.9315814581,-67.1563334423267,1555.93157751507,-67.6491036820862
1555.93172735031,-70.4256062597431,1555.93172735031,-69.7436549937586
1555.93188507165,-68.0369480591373,1555.93188112862,-69.0133311782244
1555.93203490695,-69.9614080345175,1555.93203096392,-70.0166560481294
1555.93218474228,-67.3383294664356,1555.93218079924,-70.1500495528689
1555.93233852067,-72.246776822438,1555.93233852067,-71.6595166623524
1555.93248835606,-71.1336371120275,1555.93248441303,-68.8074529434552
1555.93263819148,-69.9778755271411,1555.93264213452,-68.6095334278939
1555.93279196996,-71.7424134035423,1555.93278802693,-69.7575258290094
1555.9329378624,-71.6525075189793,1555.9329378624,-66.4271898208236
1555.93309164094,-69.909065317594,1555.93309164094,-68.6698574923446
1555.93324541952,-71.9013970388235,1555.93324541952,-69.0876113844722
1555.93339525508,-70.6946107966389,1555.93339525508,-69.7560121467627
1555.93354903372,-69.6822077900763,1555.93354509067,-65.9853154970468
1555.93369492629,-72.0415449219544,1555.93369492629,-67.1414374543015
1555.93384870499,-69.8476535816801,1555.93384870499,-69.4977578367811
1555.93400248371,-71.6342228855603,1555.93399854067,-68.8752294918433
1555.93415231942,-69.6912534840646,1555.93415626247,-64.2014657320628
1555.93430215516,-69.6248462208674,1555.93431004125,-69.7342611226297
1555.93445593397,-67.3175456729318,1555.93445199092,-69.6958061361952
1555.93460576977,-70.5099032698517,1555.93460576977,-66.83340804344
1555.93475560559,-68.0145433362556,1555.93475560559,-69.1258827969461
1555.9349093845,-71.5536827691475,1555.93491332754,-69.2786307083718
1555.93506316343,-70.0777218333992,1555.93505922038,-66.6722596329556
1555.93521299934,-71.7868563880814,1555.93521299934,-66.4403538876421
1555.93536677834,-70.74195384245,1555.93536283528,-69.5597997151806
1555.93551267125,-66.6311497635664,1555.93551267125,-68.8547972108791
1555.93566645031,-71.5576480859722,1555.93566645031,-66.2946768918569
1555.93581628634,-69.5860519748301,1555.93582022939,-69.5223349443906
1555.9359661224,-72.0958586978609,1555.9359661224,-70.1813048741311
1555.93611990154,-69.742333900117,1555.93611990154,-67.7268001257565
1555.93626973765,-71.2355096945751,1555.93626973765,-65.5571221769937
1555.93642351686,-72.5205292395921,1555.93642745991,-70.4940400974971
1555.93657729609,-70.8319309898779,1555.93657335303,-70.2183964422468
1555.93672713229,-71.7893893328819,1555.93672318924,-69.5037043686769
1555.93687696853,-68.8680983629822,1555.93687696853,-67.9923522819154
1555.93702680479,-69.9307144253122,1555.93702680479,-67.952492397355
1555.93718058414,-68.8517534690522,1555.93718058414,-69.4089260679182
1555.93733436352,-70.1859737859944,1555.93733436352,-68.4692131652847
1555.93748419987,-70.9825091248266,1555.93748419987,-68.9017001866584
1555.93763403625,-71.818915918459,1555.93763403625,-67.3864818361271
1555.93778781573,-69.0034330915184,1555.93778387266,-68.4225033716976
1555.93793765216,-71.111629392528,1555.93794159523,-68.8238225516304
1555.9380914317,-68.4893797696648,1555.93808748863,-70.1001538754893
1555.93823732513,-68.4212575077886,1555.93823732513,-68.8639448479635
1555.93839110472,-67.9682752797255,1555.93839110472,-67.049950398146
1555.93854094127,-70.3106623196733,1555.93854488434,-71.0984233042619
1555.93869472092,-69.9138619070761,1555.93869472092,-69.8178763897187
1555.93884455754,-71.9895032159796,1555.93884455754,-71.0710187153399
1555.93899833725,-71.5947032468953,1555.93899833725,-70.7279087297858
1555.93914817392,-71.6094205263914,1555.93914817392,-66.7310521401693
1555.93929801062,-70.8118186010314,1555.93930589676,-67.4049203573468
1555.93945179042,-71.0348249512575,1555.93945573349,-69.4334866657262
1555.93960162718,-71.5019774007073,1555.93960162718,-70.1442074162013
1555.93975540704,-70.4536578646036,1555.93975146396,-70.0282863354847
1555.93990524385,-69.363024571721,1555.93990524385,-71.203700716275
1555.9400550807,-68.5011666704013,1555.94005902378,-66.0786571869506
1555.94020886065,-71.7768346887041,1555.94020886065,-71.6545903582844
1555.94036264063,-69.4567224286614,1555.94035869755,-68.6046051584023
1555.94050853449,-72.1542233359115,1555.94050853449,-68.7908050113224
1555.94066625761,-69.975062461233,1555.94066625761,-67.6718106539994
1555.9408160946,-69.6296494700676,1555.94081215152,-72.7316312691514
1555.94096593162,-70.9278351248731,1555.94096593162,-69.9063655336888
1555.94111576867,-67.6942870464546,1555.94111576867,-68.333433913642
1555.94126954883,-67.5066915041344,1555.94126954883,-67.7028457842558
1555.94141938594,-70.6764140991126,1555.94142332902,-69.1226839179638
1555.94157316616,-68.0612640712109,1555.94156922308,-69.4352984892554
1555.94172694641,-70.84799534762,1555.94172300333,-68.1647447315141
1555.94187284052,-70.1807531173777,1555.94187284052,-70.0202385823404
1555.94202662083,-70.9420376293595,1555.94202267775,-68.9650031593509
1555.94218040117,-71.225493260022,1555.94217645809,-69.8825942291537
1555.94232629537,-70.8913805929541,1555.94233023846,-71.8607968598135
1555.94248401886,-67.9877106949183,1555.94248007577,-68.5553575272534
1555.94262991311,-70.1337491169078,1555.94262991311,-70.8863789890217
1555.94278369357,-71.084663167343,1555.94277975048,-71.2612883798688
1555.94293353097,-71.9114537186456,1555.94293353097,-70.1085562920625
1555.94308731149,-69.5225284433877,1555.9430833684,-69.2140664293545
1555.94324109204,-71.7331540126985,1555.94324109204,-69.7450425411968
1555.94339092953,-71.6652448049015,1555.94339092953,-69.2631515776842
1555.94353682395,-73.4526928940952,1555.94354076704,-68.9648980202973
1555.94369454768,-68.5235796435273,1555.94369060459,-67.9082949116875
1555.94384438526,-71.9000446402472,1555.94384044216,-69.4031467565392
1555.94400210905,-70.4008027939551,1555.94399422286,-68.2224566750969
1555.94414800359,-71.5910421921718,1555.94414800359,-69.6176809279272
1555.94429784126,-69.605449204068,1555.94429389816,-69.9573196415096
1555.94444767895,-68.4825850181543,1555.94445556514,-67.5253663744701
1555.94459751667,-72.1894715811636,1555.94459751667,-68.9662949394573
1555.94475524062,-72.6584590274262,1555.94475129752,-69.8365483694641
1555.9449011353,-71.8619754770399,1555.9449050784,-70.7741471496941
1555.9450549162,-71.3379287777312,1555.9450549162,-67.5587745273308
1555.94520475404,-70.4081766006383,1555.94520869714,-66.3036296658108
1555.94535459191,-72.0157781376138,1555.94535853501,-66.8028227233533
1555.94550837291,-68.6387154327231,1555.94551231601,-66.8497748171721
1555.94565821083,-69.8354766038635,1555.94565821083,-68.8739386766228
1555.94581199189,-69.7611119997215,1555.94581199189,-67.073607924851
1555.94596182987,-69.4522096180305,1555.94596577298,-67.548791331018
1555.94611561099,-70.3256827444528,1555.94611166788,-68.2611320059666
1555.94626544903,-68.1614111154919,1555.94626544903,-69.6262234157373
1555.9464152871,-71.5989124324858,1555.94641923021,-64.2187354697879
1555.94656906831,-69.4613209234123,1555.9465651252,-65.1657368125503
1555.94672284955,-71.9333598578005,1555.94671890644,-68.386972520581
1555.9468687446,-72.0758679091652,1555.9468687446,-72.3713502108502
1555.9470225259,-68.8906965607886,1555.9470225259,-68.54021995142
1555.94717630722,-73.2586569483246,1555.94717236411,-70.0287038911947
1555.94732220236,-70.3757391628672,1555.94732614547,-69.1310890569909
1555.94747598374,-69.6190304182944,1555.94747598374,-65.9717971966407
1555.94762582205,-69.7325781386018,1555.94762582205,-67.5846663435233
1555.94778354661,-68.326164755445,1555.94777960349,-66.6766866097764
1555.94793338497,-69.0889491693183,1555.94792944186,-68.2388551042333
1555.94807928025,-71.9561829249792,1555.94808322336,-67.1486495562642
1555.9482370049,-70.7711971537497,1555.9482370049,-65.7322050450465
1555.94839078647,-70.9439909238924,1555.94838684335,-66.2559983359118
1555.94854062495,-69.3229815102343,1555.94853668183,-67.1184067509068
1555.94869046346,-70.999432058398,1555.94868652034,-68.5725656669793
1555.94883635888,-70.0550064665736,1555.94884424512,-66.4618538282662
1555.94899014056,-71.9726055281268,1555.94899408368,-68.3359336703473
1555.94913997916,-66.379397243463,1555.9491478654,-68.737235292228
1555.9492937609,-71.384309772967,1555.9492937609,-68.9613031540745
1555.94944754268,-68.7642579308902,1555.94944359956,-66.1338076593716
1555.94959738136,-70.6515445940349,1555.94959738136,-65.837182498364
1555.9497511632,-71.66190102309,1555.94974722008,-65.252424743683
1555.94989705882,-69.3886162920999,1555.94989705882,-68.5543268111312
1555.95005478384,-69.0415251241597,1555.95005478384,-65.6493784490842
1555.95020067951,-69.0036410674529,1555.95020067951,-67.7848497642038
1555.95035051834,-70.0382252033504,1555.95035051834,-67.5389718192133
1555.95050824346,-69.1738215806566,1555.95050430033,-68.2060726227589
1555.95065413922,-69.4801625393378,1555.95065808234,-68.6649210310794
1555.95080792126,-66.9904155792476,1555.95080792126,-67.8714027391872
1555.95096170334,-71.7486823489934,1555.95096170334,-67.0127921775978
1555.95111154231,-66.9171886546754,1555.95111154231,-67.6220698450772
1555.95126138132,-71.9079287875526,1555.95126138132,-66.6442423006176
1555.95141122035,-69.5907506570076,1555.95141516348,-67.8161451852512
1555.95156500254,-68.7716860081554,1555.95156894568,-67.6276889205656
1555.95171484164,-71.7783767053965,1555.95171878477,-68.6784833255984
1555.95186468076,-70.8326885498501,1555.95186862389,-64.9462467175914
1555.95201846304,-72.2134074247132,1555.95202240618,-67.8509771488094
1555.95216830222,-73.3288210110427,1555.95216830222,-66.3842476726698
1555.9523260277,-71.3820784037296,1555.95232208456,-62.230716614223
1555.9524719238,-70.5255814609034,1555.9524719238,-68.4563527660213
1555.95262176307,-70.5891953026614,1555.95262176307,-65.6510001117626
1555.95277948864,-68.7486280765321,1555.9527755455,-66.8100215465181
1555.95292932797,-69.8349124008958,1555.95292538483,-64.9926446062141
1555.95308311046,-70.8836678609584,1555.95307916732,-64.1218086349162
1555.9532290067,-68.3453651164273,1555.9532290067,-65.4992830882857
1555.95338278926,-69.8127591832437,1555.95338278926,-64.5213310271961
1555.9535326287,-72.5883828916435,1555.9535326287,-63.7841077954053
1555.95368641132,-71.4808141937161,1555.95368246817,-66.8580512315506
1555.95384019396,-70.7174024816355,1555.95383625082,-63.7607372269153
1555.95398609034,-71.2711190649724,1555.95399397664,-66.6730021289015
1555.95413987305,-68.7968870385364,1555.9541359299,-62.8250463692624
1555.95429365578,-64.8771870616905,1555.95428971264,-58.7587813559362
1555.95443955225,-69.8807510453076,1555.95443955225,-64.1409536919584
1555.95459333505,-70.4797008388022,1555.95459333505,-64.7111257196135
1555.95474317472,-66.0059580033087,1555.95474317472,-63.9973172741073
1555.95489695757,-70.0199628853272,1555.95489695757,-65.436373183871
1555.95505468361,-67.7249044709744,1555.95504679731,-67.7879608918631
1555.95520058022,-70.2677970024361,1555.95519663707,-62.9710602290464
1555.95535042001,-67.2777516411449,1555.95535042001,-62.6990845492709
1555.95550025983,-20.8658806508692,1555.95550025983,-62.6389622970999
1555.95565404284,-66.1992355959781,1555.95565009968,-68.061977503487
1555.95580782587,-72.2154751166695,1555.95580388272,-66.7041045992105
1555.95595372262,-69.3940694548292,1555.95595766578,-65.0284690663818
1555.95610750572,-68.8123257962045,1555.95610750572,-66.9970058970693
1555.95626128884,-69.9089291366536,1555.95625734568,-61.9517580813218
1555.95641112884,-69.126265266884,1555.95640718568,-61.7860397554355
1555.95656096886,-67.017867220236,1555.95656491202,-65.7227977921637
1555.95671080891,-68.6130322203231,1555.95671080891,-66.1892829041793
1555.95686459216,-68.9754657967631,1555.95686459216,-63.9195246918674
1555.95701443227,-69.9687172032942,1555.95701443227,-68.0862235000794
1555.95716427241,-71.3173483456593,1555.95716427241,-63.0638446116993
1555.95731805574,-70.9391945475373,1555.95731805574,-66.049524144499
1555.95746789594,-70.3939557396388,1555.95746789594,-67.2796909316196
1555.95762167934,-70.7687394233296,1555.9576256225,-66.5485569751169
1555.95777546276,-67.8537531106675,1555.95777151959,-64.1385219321914
1555.95792135988,-70.0526555798899,1555.95792135988,-65.0918919473547
1555.95807514336,-70.9533222753513,1555.95807514336,-65.0655476884046
1555.95822498371,-71.074480001299,1555.95822498371,-66.1251326729809
1555.95837876725,-70.8009654511599,1555.95837876725,-65.6598473820893
1555.95853255082,-70.5576786242705,1555.95852860765,-62.3435197112419
1555.95867844809,-72.3483050383806,1555.95868633443,-63.6946756865235
1555.95883223172,-71.1000914612303,1555.95883617489,-64.6569885738798
1555.95898207221,-71.5962814198233,1555.95898995855,-68.2472453616223
1555.95913979907,-70.1707589187615,1555.9591358559,-65.3598114264134
1555.95928963962,-72.0993449605672,1555.95928963962,-66.3012624093575
1555.95943553703,-69.4264236125331,1555.95943553703,-62.2344007467719
1555.95958932081,-70.2179113823788,1555.95958932081,-65.5509312053348
1555.95974310462,-70.1046550136446,1555.95973916145,-64.6492280521194
1555.95989688846,-73.6450499877425,1555.95989294529,-62.8984678833945
1555.96004278598,-68.1473748895329,1555.96004278598,-64.019282765524
1555.96019262671,-69.2453436968594,1555.96019656989,-62.1300873248482
1555.96034641064,-72.9022061429407,1555.96034641064,-63.2375195444747
1555.96049625142,-71.8258674655818,1555.96049625142,-63.6197959338688
1555.96065397859,-71.58257997187,1555.96065397859,-64.4795035859883
1555.96079987625,-69.3810478448479,1555.96080381943,-61.1466768306315
1555.96094971712,-72.9256727431881,1555.96094971712,-59.9050892596818
1555.96110744439,-72.6891531018519,1555.96110744439,-61.145536975348
1555.96125728532,-70.0132797793092,1555.96125728532,-64.1509025006714
1555.96140712627,-70.0765088482796,1555.96140712627,-58.9115059065999
1555.96156091045,-70.4020317241424,1555.96156091045,-59.9224881245328
1555.96171075146,-68.7046095363519,1555.96171075146,-60.5222566808413
1555.96186059251,-69.4065905395941,1555.96186059251,-59.2636157761101
1555.96201043358,-68.5127521583185,1555.96201437677,-60.1160183685903
1555.96216421787,-70.1589537282552,1555.96216816106,-59.3437285820048
1555.96231800219,-68.404285619012,1555.962314059,-57.5422970820142
1555.96246784336,-67.1718980936278,1555.96246784336,-57.9263273097697
1555.96262162774,-71.5996697099912,1555.96261768455,-59.1914372338295
1555.96276752577,-68.7647890320869,1555.96276752577,-59.2354639521969
1555.96292131021,-71.9604112216958,1555.96292131021,-61.7877773193045
1555.96307509468,-69.9271080200539,1555.96307115149,-64.4560515914757
1555.96322493599,-68.8343917970907,1555.96322099279,-59.554131985022
1555.96337477732,-72.1561366421906,1555.96337477732,-61.7386348845305
1555.96352461869,-70.6973613213003,1555.96352856188,-66.4044762758237
1555.96368234647,-69.9757979355689,1555.96368234647,-62.4850860142585
1555.9638282447,-70.409782416279,1555.9638282447,-63.29676732322
1555.96397808616,-70.9846015822467,1555.96397808616,-65.0121781291277
1555.96413187084,-71.8602513399095,1555.96413187084,-63.6102416174662
1555.96428171235,-71.5419295062823,1555.96428171235,-60.8927111199377
1555.96443944029,-71.0552921707147,1555.96443944029,-64.4780832465024
1555.96458928186,-69.8941033579857,1555.96458533866,-63.6492971771107
1555.96473912346,-69.2710968937424,1555.96473518026,-65.2842345627112
1555.96488896509,-70.2105699824167,1555.96488896509,-63.0457455379349
1555.96504274994,-69.3801921200449,1555.96504274994,-64.5727738459571
1555.96519259163,-69.7108570192112,1555.96519259163,-64.9334701661084
1555.96534637655,-69.7262997215394,1555.96534243335,-61.9508599658701
1555.9654962183,-68.0150600180385,1555.96549227509,-61.9829389426975
1555.96564606007,-71.0964938824463,1555.96564606007,-64.0889242380092
1555.96579984508,-70.9648117873727,1555.96579590188,-60.0548411156499
1555.96594968691,-69.1507655535929,1555.96594968691,-61.188122804708
1555.96609952878,-69.4914453839138,1555.96609952878,-60.5705646070936
1555.96625331387,-70.4184376326628,1555.96625331387,-60.9818472847426
1555.96640315579,-68.156528211315,1555.966407099,-58.7773641985201
1555.96655299774,-70.8898943104695,1555.96655299774,-61.6007429997403
1555.96670678293,-69.4548182583502,1555.96671072614,-59.4241214222267
1555.96685662494,-70.0582198299914,1555.96685662494,-62.3847237726372
1555.96701041019,-70.2466405762125,1555.96700646698,-65.0587492047979
1555.96716025225,-70.7419261669591,1555.96716025225,-63.1761866293534
1555.96731009435,-70.6553417672789,1555.96731403756,-62.6414690204715
1555.96746387969,-70.4512252247263,1555.96746387969,-62.0524647410986
1555.96761372184,-69.633290956198,1555.96761766506,-61.8471777279399
1555.96776356402,-68.4333127585268,1555.96776356402,-65.2098999332444
1555.96791734945,-71.7594233470005,1555.96792129267,-62.0979810717729
1555.96806719169,-71.9258999631616,1555.96806719169,-65.4566941961834
1555.96822097718,-68.1200974758003,1555.9682249204,-60.4171424015145
1555.96837081948,-69.0723601276083,1555.96837081948,-61.0929489579378
1555.96852460503,-69.9779373322423,1555.96852066181,-61.9254792658139
1555.96867444738,-70.21508816356,1555.96867839061,-61.1878767391352
1555.96882823299,-70.3573314416839,1555.96882823299,-60.5521135878436
1555.96897807541,-70.9857944167131,1555.96897807541,-59.7920581620414
1555.96912791785,-70.0020245421058,1555.96912791785,-60.1838897442305
1555.96927776033,-68.9885651281384,1555.96927776033,-59.3141082256465
1555.96943154606,-71.3142572719897,1555.96943548928,-60.3653349062991
1555.96958533181,-71.4118363380722,1555.96958533181,-57.5783577380558
1555.9697391176,-71.0004681800665,1555.96973517437,-59.4212424983719
1555.96988501697,-68.6551481165202,1555.96988501697,-59.4365130239678
1555.97003485959,-70.4164124073499,1555.97003880281,-58.6252300840062
1555.97018864546,-72.3133838264879,1555.97018864546,-58.5519410550635
1555.97034243137,-69.2329578202351,1555.97034243137,-55.7247284265462
1555.97049621731,-70.7501933794042,1555.97049621731,-56.9368206847969
1555.97064606004,-71.2100698315288,1555.97064211681,-57.1498701435727
1555.97079195958,-69.5473971753314,1555.97079195958,-55.7629826561535
1555.97094968884,-70.0425796919641,1555.97094968884,-56.0683044086517
1555.97109558843,-69.7882708824244,1555.97109558843,-53.5625467343032
1555.97124937452,-69.6235269658744,1555.97125331775,-57.2477565871949
1555.9713992174,-69.4892024054036,1555.9713992174,-57.9326949590068
1555.97154906031,-72.0636688591879,1555.97155300355,-58.3266079796741
1555.97170284649,-67.5345896046727,1555.97170284649,-57.7283441998012
1555.97185268946,-70.7825448331516,1555.97185663269,-57.4930535885815
1555.97201041893,-68.387841048264,1555.97200647569,-58.6967143880452
1555.97216026196,-71.4126093674324,1555.97216026196,-59.9695224667064
1555.97230616178,-68.5800997198325,1555.97231010502,-58.8326022517395
1555.9724599481,-70.2331785579876,1555.9724599481,-60.4071949592994
1555.97260979122,-68.1838486649171,1555.97260979122,-60.3564450860129
1555.97276357761,-70.1711255946627,1555.97276357761,-60.7987170140499
1555.97291736402,-71.6545219790433,1555.97291736402,-62.5674015850233
1555.97306720723,-70.4657554898996,1555.97306326398,-59.68244703074
1555.9732209937,-69.8622130107898,1555.97321705046,-59.7318957011829
1555.97336689372,-69.2150512724619,1555.97337083696,-62.497809992101
1555.97352068025,-68.4896709423824,1555.97352068025,-59.1496485780354
1555.97367052358,-71.2422597564034,1555.97367446682,-61.1808600983571
1555.97382036692,-69.4142880486831,1555.97382431017,-60.8148677936984
1555.97397415355,-70.5204183918386,1555.97397415355,-61.3012779102265
1555.97412399696,-68.4311035599569,1555.9741279402,-62.6261909847371
1555.97428172689,-70.875970615169,1555.97427778364,-61.7922346125697
1555.97442762711,-64.7029207045325,1555.97443157036,-59.8916226424399
1555.9745774706,-68.6485947426136,1555.97458141385,-60.9764964096682
1555.97473125738,-72.2477544382481,1555.97473520063,-58.2479976506379
1555.97488110093,-68.506003599149,1555.97488110093,-56.4565310461523
1555.97503488776,-70.9263392165954,1555.97503883102,-57.5947225027182
1555.97518473138,-71.5624550410345,1555.97518473138,-55.6612004628169
1555.97533457502,-71.0690012747648,1555.97533851827,-56.561970434892
1555.97548836194,-68.8084422664915,1555.97548836194,-56.4561881904578
1555.9756421489,-71.1816672103697,1555.9756421489,-57.0060999822752
1555.97579199262,-70.2398308345355,1555.97579593588,-52.6649649741245
1555.97594183638,-70.0961356966365,1555.97594183638,-54.8290040848934
1555.97609562343,-69.3127290294173,1555.97609562343,-56.3532489286789
1555.97624546724,-70.1417165636523,1555.9762494105,-55.0419232386406
1555.97639531109,-70.7985915843626,1555.97639531109,-56.9076308295534
1555.97654909822,-69.9381782865718,1555.97655304148,-55.1843542263477
1555.97670288539,-67.1759023742304,1555.97669894212,-58.3153300829396
1555.97685272932,-70.4809441144201,1555.97684878606,-57.067068464172
1555.97700257328,-67.3770730088822,1555.97700257328,-58.3883965814506
1555.97715636053,-73.109931674059,1555.97715636053,-57.7832881056834
1555.97730620455,-67.2236915594026,1555.97730620455,-56.3355214307989
1555.97745999187,-70.3500608382874,1555.9774560486,-56.6243266685854
1555.97760589268,-71.3567429088746,1555.97760589268,-55.8091364982902
1555.97775968006,-71.0705070409369,1555.97776362332,-57.7871154871885
1555.97790952419,-70.3024869240442,1555.97790952419,-56.7602125270027
1555.97806725489,-71.163478339746,1555.97806331162,-60.2300865243055
1555.97821709909,-71.520968512776,1555.97821315582,-58.5017261928722
1555.97836300004,-69.8890567246285,1555.97836694331,-57.2416022354237
1555.97851678757,-70.0286134019564,1555.97851678757,-58.286420721518
1555.97867057512,-70.7593663240424,1555.97866663185,-58.9964313512216
1555.97882041943,-68.271645983849,1555.9788243627,-59.1874927704512
1555.97897420705,-71.2457945639454,1555.97897026377,-59.3852853628173
1555.97912405142,-69.899396580266,1555.97912405142,-59.9788192701817
1555.97927783909,-71.5447826195283,1555.97927389582,-60.7490889947583
1555.97942374024,-67.3323555168151,1555.97942374024,-60.0814188081965
1555.97957752798,-71.1296108946458,1555.97958147125,-57.8667020157892
1555.97972737246,-71.0050569614285,1555.97972737246,-61.2626661934038
1555.97988116026,-71.1771456148316,1555.97987721698,-58.0830701473492
1555.9800310048,-69.8627165897511,1555.98003494808,-58.9490729609499
1555.98018084937,-69.250780200124,1555.98018084937,-57.8182859992283
1555.98033463726,-71.1682627754324,1555.98033858054,-57.991920089388
1555.98048448189,-68.7641669185939,1555.98048842517,-58.710511262755
1555.98063432655,-69.593340616118,1555.98063826983,-57.2723316174334
1555.98078811452,-71.642393066656,1555.98078811452,-55.9769637108869
1555.98093795924,-72.1084384537298,1555.98093795924,-55.2590056855758
1555.98109174727,-69.2961255118451,1555.98109174727,-56.9274537846044
1555.98124159205,-70.5609263893638,1555.98124159205,-56.9464023546548
1555.98139143686,-70.1577409005436,1555.98139143686,-57.229326783483
1555.98154916827,-71.2025990896968,1555.98154522498,-58.7095857464379
1555.98169506985,-70.1213180007353,1555.98169506985,-58.3612049630934
1555.98184885803,-71.1177889110616,1555.98184885803,-58.5668452028314
1555.98200264624,-71.6466390956891,1555.98199870295,-57.9524850868808
1555.98214854791,-73.004270710127,1555.98215249119,-59.7871929091538
1555.98230627947,-70.0754946029999,1555.98230233618,-61.2731866356441
1555.98245218119,-69.6799282739277,1555.98245218119,-63.793499464485
1555.98260596952,-69.8472960870945,1555.98260596952,-62.3792542861369
1555.98275581459,-70.4807697589541,1555.98275581459,-58.7841821671795
1555.98290960298,-71.4597864097852,1555.98290960298,-61.1106952005244
1555.98305944811,-71.6853993035109,1555.98305944811,-62.5627002350842
1555.98320929327,-70.8255936440872,1555.98321323656,-60.8112008641587
1555.98336308175,-70.5389946598206,1555.98336308175,-60.6692464490973
1555.98351292696,-71.0274848161684,1555.98351292696,-58.8095364449668
1555.98366277221,-68.8142779604269,1555.98366277221,-59.3626178078355
1555.98381656078,-71.4927114445736,1555.98382050408,-57.4450073407237
1555.98396640608,-71.1826817701501,1555.98397034938,-54.6893946496026
1555.98412019471,-70.1978762458003,1555.98412019471,-55.6205744891926
1555.98427398337,-68.2235991233481,1555.98427004007,-56.0518614347054
1555.98441988546,-70.4696151514284,1555.98441988546,-53.9600447583644
1555.98457367418,-66.1595806749149,1555.98457367418,-32.3463564526086
1555.98472351963,-68.8462851891978,1555.98472746293,1.37143021774563
1555.98488125172,-72.0291607788278,1555.98488125172,-53.0794456508331
1555.98502715392,-67.5274410408443,1555.98503109722,-53.8422286967187
1555.98517699946,-69.8846667095836,1555.98517699946,-54.9321697868764
1555.98533078833,-70.7824855939224,1555.98533078833,-55.0980801525797
1555.98548063392,-68.5137185917366,1555.98548063392,-55.9167273417026
1555.98563836616,-64.0657199225726,1555.98563836616,-56.8300881871228
1555.9857842685,-69.5173430097117,1555.98578821181,-59.1186237751594
1555.98593411419,-68.3620348273546,1555.98593805749,-59.1020248919043
1555.98608790321,-69.3150588010802,1555.98608790321,-61.6036466907914
1555.98624169226,-67.9186308205342,1555.98623774895,-62.1318443762999
1555.98639153803,-71.9984060734898,1555.98639153803,-63.9832461996535
1555.98654138383,-70.6109118939679,1555.98654532714,-60.9557838295321
1555.98669122965,-68.975752127798,1555.98669122965,-61.0551507025611
1555.98684501882,-70.3270731817794,1555.98684896214,-59.6481434296843
1555.98699486471,-69.2239896439939,1555.98699880802,-58.9838541282094
1555.98715259725,-68.2846480092178,1555.98714865394,-61.5083522719575
1555.98729849988,-70.0148239913877,1555.98729849988,-60.2298259694368
1555.98744834586,-69.0627692794166,1555.98745228917,-60.7955920695808
1555.98760213518,-70.57116869286,1555.98760213518,-59.2310826839874
1555.98775198121,-68.9196650469069,1555.98775592453,-59.3474140223083
1555.98790577059,-70.5098618005348,1555.98790577059,-59.4269641311786
1555.98805561668,-70.3571217515051,1555.98805561668,-60.3414176442349
1555.98820940612,-69.8418770014931,1555.98820940612,-56.5461206372538
1555.98835925227,-72.3902117481205,1555.98835925227,-57.5701644007327
1555.98851304176,-70.2915417594497,1555.98850909844,-57.9057005905019
1555.98866288797,-69.7772520309736,1555.98866288797,-55.9239882098043
1555.98881273421,-72.0025046101318,1555.98881273421,-58.0289211166965
1555.98896258047,-69.8411913140486,1555.9889665238,-56.4026127498618
1555.98912031342,-70.1966825522375,1555.98911637009,-54.9485699871875
1555.98927015974,-71.323362599844,1555.98927015974,-56.6406999982732
1555.98942394942,-70.4735957765345,1555.98942000609,-58.4678847941289
1555.98956985248,-68.2607304875203,1555.98956985248,-57.3091029535717
1555.98971969889,-69.0116099753505,1555.98971969889,-57.3460754465426
1555.98987348866,-71.6676620399936,1555.98987348866,-60.8628270817426
1555.99002333513,-69.6752676961145,1555.99002727845,-59.1362935948415
1555.99017712495,-71.0484586621203,1555.99018106828,-59.4006692249343
1555.99032697148,-70.3700851873579,1555.99033091481,-58.633314078279
1555.99048076137,-71.2572502625459,1555.99048076137,-58.7059633923885
1555.99063455129,-69.2821536734865,1555.99063455129,-59.3157724256364
1555.9907843979,-68.6383785359749,1555.99078045457,-61.5647327052505
1555.99093424455,-69.6335659197271,1555.99093424455,-58.6500222727554
1555.99108409122,-69.0482493797124,1555.99108803456,-59.8800535801112
1555.99123788126,-67.7664204388143,1555.99123393793,-57.839069289432
1555.99139167133,-71.006183635963,1555.99138772799,-57.6082023877851
1555.99154151809,-71.8347891696866,1555.99153757475,-57.835991925767
1555.99169136488,-69.4678619199707,1555.99169136488,-56.6362726434421
1555.9918412117,-69.7690539549698,1555.9918412117,-58.2435212239822
1555.99199105855,-70.107660248519,1555.99199500189,-57.9980975657136
1555.99214484877,-68.7005988864469,1555.99214484877,-57.052566673813
1555.99229469567,-71.1096826565488,1555.99229469567,-54.2507775431355
1555.99244848595,-71.0480345582222,1555.99244848595,-55.6576880404266
1555.99259833292,-70.0543003697978,1555.99259833292,-56.6181796585535
1555.99275212325,-68.9142610453881,1555.99275212325,-57.2021104198637
1555.99290197028,-70.0900206398464,1555.99290197028,-54.8535616381963
1555.99305181733,-70.9423707853428,1555.99305576067,-56.7232384938243
1555.99320560776,-70.2316241206879,1555.99320560776,-57.29653363809
1555.99335545487,-68.2294132950489,1555.99335939821,-57.3283201310095
1555.99350530201,-72.0016230137892,1555.99350530201,-56.7491830153898
1555.99365909253,-72.158690977416,1555.99365909253,-56.1219693959843
1555.99380893972,-70.3560618530086,1555.99380893972,-56.7330249613286
1555.9939627303,-70.3431037051786,1555.9939627303,-56.0217140870889
1555.99411257756,-72.3450997872046,1555.99411652091,-54.5588285872597
1555.99426636819,-68.4230583172841,1555.99426242484,-56.2388448906314
1555.99442015886,-71.2197845156654,1555.99441621551,-56.1133728814058
1555.99456606285,-71.1926929236619,1555.99457000621,-58.7323010279185
1555.99471985358,-70.6762824647205,1555.99472379693,-61.5473214289779
1555.99486970098,-68.6042442327014,1555.99486970098,-60.79956405595
1555.99502349177,-72.3778453160209,1555.99501954842,-61.6034772692987
1555.99517728259,-69.477018687427,1555.99517333923,-61.9746080796475
1555.99532713008,-70.6155267181823,1555.99532713008,-61.4961099048419
1555.99548092095,-68.7612038200626,1555.9954769776,-60.7873844048802
1555.99562682515,-70.5898419501762,1555.99562682515,-59.5023202572122
1555.99577667272,-69.9198111256671,1555.99578061608,-63.4179973211046
1555.99593835041,-69.2725817925649,1555.99593046369,-63.9814766295425
1555.99608425468,-71.3356733019697,1555.99608031133,-61.5117330604808
1555.99623410235,-66.5366807059311,1555.99624198907,-63.8182513637193
1555.99638395005,-71.4745542654349,1555.99638395005,-60.1358184157315
1555.99653379777,-71.9631245780898,1555.99653774113,-59.2755036440053
1555.99668758888,-69.0792992565513,1555.99668758888,-59.8688756064074
1555.99683743667,-70.8044148696221,1555.99683743667,-57.9923082872804
1555.99699122784,-71.9254240347628,1555.99699122784,-60.1677814686026
1555.99714107568,-68.9327909835941,1555.99714107568,-61.1189603117637
1555.99729486692,-73.0177045597041,1555.99729486692,-58.6842478716512
1555.99744471482,-71.3291832104152,1555.99744471482,-60.2208323930015
1555.99759850611,-68.0047188364551,1555.99759456274,-59.502143257733
1555.99775229744,-68.818094954599,1555.99775229744,-59.2116470766782
1555.99789820205,-68.4664714936971,1555.99790214542,-56.2473931964412
1555.99805199344,-71.2805747174415,1555.99804805007,-59.219426538249
1555.99820184148,-68.4616054797612,1555.99820184148,-57.1606161420923
1555.99835563293,-70.7706601959174,1555.99835168956,-55.4560197903891
1555.99850548103,-68.0203353462989,1555.9985094244,-56.9299808560508
1555.99865927254,-69.5054566852646,1555.99865927254,-53.7865209035343
1555.9988091207,-53.8021935310048,1555.9988091207,-53.4781237881441
1555.99896291226,-46.5262126150267,1555.99896291226,-54.8516571880799
1555.99910881711,-46.7083603692733,1555.99911276048,-57.743953518151
1555.99926655211,-46.0454689103728,1555.99926260873,-58.489105699972
1555.99941640039,-46.0424032638901,1555.99941245701,-58.5664783885874
1555.99956624869,-45.7767106942881,1555.99956624869,-59.1566926432419
1555.99971609703,-46.1738537976353,1555.99971609703,-56.4904078079868
1555.9998659454,-45.2402529447546,1555.9998659454,-59.9518669254952
1556.00002368055,-45.0714242888181,1556.00001973717,-59.1423388368999
1556.00017352897,-46.3464542195496,1556.00016958559,-59.9651669956009
1556.00032337743,-45.8760331050854,1556.00031943405,-61.167291302521
1556.00047322591,-43.9824372336498,1556.00047322591,-57.5776272228368
1556.00062307442,-46.0818332468217,1556.0006270178,-62.5328897235033
1556.00078080973,-48.3472031042069,1556.00077686634,-61.8291762244173
1556.0009306583,-45.3455933829722,1556.00092671491,-63.1504405535995
1556.0010805069,-45.936882487427,1556.00107656351,-61.0871600422469
1556.00123429891,-46.0538556917147,1556.0012382423,-60.4402715070378
1556.00138020418,-44.1865458086968,1556.00138414757,-61.4228952185907
1556.00153399626,-44.8212126616675,1556.00153399626,-61.1404200091538
1556.00168778836,-45.4784899033965,1556.00168384497,-62.5708089484036
1556.0018376371,-44.0967995624371,1556.00183369372,-61.2121411456682
1556.00199537266,-43.8599365277745,1556.00198748588,-65.356342796701
1556.00214127807,-45.1058500186369,1556.00214127807,-62.9335117832331
1556.0022911269,-45.8044304152423,1556.00229507029,-64.5032224074297
1556.00244097577,-46.6523947026843,1556.00244491916,-67.6094737525527
1556.00259476805,-51.5682457690464,1556.00259476805,-65.3956987888564
1556.00274856036,-67.4569532718017,1556.00274856036,-63.1328878932008
1556.00289446592,-70.1375179134422,1556.00289840931,-63.4208355781745
1556.00304825829,-69.0026063771799,1556.00304825829,-63.3750108287609
1556.0031981073,-72.8675000864064,1556.0031981073,-66.4980707303414
1556.00334795633,-70.9714173471605,1556.00334795633,-64.446939417601
1556.00350569219,-70.1934806735749,1556.00350174879,-61.7888717062197
1556.00365159789,-71.9239578365427,1556.00365554129,-62.7721445659467
1556.00380539041,-69.0844482000034,1556.00380539041,-63.5368043550782
1556.00395523956,-68.816313484264,1556.00395918296,-62.9693506338549
1556.00410903215,-71.8684769801305,1556.00410508875,-63.0174657822891
1556.00426282476,-72.098667378653,1556.00425888136,-61.3481494985518
1556.004412674,-72.2282048432558,1556.004412674,-62.6527913924919
1556.00456646667,-71.1776341798191,1556.00456646667,-61.92428140278
1556.00471237257,-72.0653932032631,1556.00471237257,-59.0220813238392
1556.0048622219,-68.5344592951456,1556.0048661653,-61.490321744559
1556.00501601466,-69.9457508722154,1556.00501995806,-63.4888083933818
1556.00516980745,-68.9620466618942,1556.00516980745,-62.5925461164421
1556.00532360027,-71.049257386427,1556.00532360027,-65.8453196082302
1556.00546950631,-70.5475282465108,1556.00547344972,-62.5258958995389
1556.00562329919,-73.2426402117324,1556.00561935578,-66.5937400053486
1556.00577314869,-66.8676605876485,1556.0057770921,-63.2203049061013
1556.00592299823,-70.8674492592256,1556.00592694163,-65.1814895130677
1556.0060767912,-70.3845668344312,1556.0060767912,-62.9902166264962
1556.00622664079,-72.0789150071,1556.00623452761,-62.7532251439999
1556.00637649041,-70.3131249785201,1556.00637649041,-64.4280682837644
1556.00653028347,-68.4384310579451,1556.00653422688,-63.3257680754083
1556.00668013314,-72.8716909089237,1556.00668013314,-67.6716714010237
1556.00683392627,-71.0238770394831,1556.00683786968,-65.4427839219653
1556.006983776,-68.7113572278394,1556.006983776,-63.8278288676296
1556.0071415126,-71.5027007352734,1556.00713756918,-64.7939088093706
1556.00728741898,-69.6433402366754,1556.00729136239,-61.3651308657522
1556.0074372688,-71.7070309603762,1556.0074372688,-62.060679702111
1556.00759106207,-69.0998501546418,1556.00759106207,-61.6753280822387
1556.00774091195,-69.6604415193457,1556.00774091195,-62.1352030680803
1556.00789076186,-69.5384344056192,1556.0078986487,-63.3790170873217
1556.00804849864,-72.4712616922059,1556.00804455522,-60.7384234180389
1556.00819834861,-69.8714483646874,1556.00819440519,-61.2964449907165
1556.00834819861,-72.1817567736111,1556.00834819861,-57.045350931255
1556.00850199206,-70.1107380792993,1556.00849804864,-59.1651957220439
1556.0086478987,-70.1215193087318,1556.0086478987,-57.897462711435
1556.00880169221,-69.6284118175695,1556.00880169221,-58.1146412834843
1556.00895154232,-67.4008145318912,1556.00895548575,-58.9488826179724
1556.00910533589,-71.0759513350132,1556.00910533589,-59.3998175468674
1556.00925912949,-69.6802059850036,1556.00925518607,-61.2988394631075
1556.00940503627,-69.0582936139323,1556.0094089797,-62.7058737741266
1556.00956277336,-70.2786885368956,1556.00955882993,-62.3981393559634
1556.00971262362,-64.4412517600425,1556.00970868019,-62.7369696895349
1556.00986247391,-71.246278571107,1556.00986247391,-62.9006267591279
1556.01001232423,-71.8535144459568,1556.01001626766,-61.691008714279
1556.01016217458,-67.7596612693954,1556.01016217458,-63.1132236952056
1556.01031596839,-70.0218018461445,1556.01031991182,-60.91983322328
1556.01046581879,-72.5111821283328,1556.01046976223,-61.3204884498365
1556.01062355609,-71.3210110294328,1556.01061961266,-65.4743352584953
1556.01076946313,-69.1058403358813,1556.01077340656,-65.0353605670431
1556.01091931362,-72.0132214094654,1556.01092325706,-65.3295122658712
1556.01107705102,-69.5622936215852,1556.01107310758,-67.1011728429876
1556.01122295813,-73.294362556291,1556.01122690157,-64.9784022108526
1556.01137675215,-71.9571213511632,1556.01137675215,-64.817331021826
1556.01152660276,-69.513543376875,1556.01152660276,-65.6662506233052
1556.01168039684,-67.2062011578077,1556.01168039684,-63.8397568015121
1556.01183024751,-71.1021792147931,1556.01183419095,-66.4676519858259
1556.01198404165,-69.8900652431912,1556.01198404165,-64.6800133812744
1556.01213783582,-71.4263728487501,1556.01213389238,-62.7581962910073
1556.01228768658,-72.1176585611547,1556.01228374314,-64.70614603999
1556.01243753736,-72.5087179622913,1556.01243753736,-64.3409334169588
1556.01258738818,-70.5708702115782,1556.01259133162,-66.6488905076985
1556.01274118247,-70.4674549890157,1556.01273723902,-65.8198949443008
1556.01289103334,-70.1471631269869,1556.01289497679,-64.5510412594906
1556.01304482769,-71.0158077304691,1556.01304088425,-63.8493374439346
1556.01319467862,-70.4440426736472,1556.01319467862,-62.4821029436547
1556.01334847303,-71.4271784698976,1556.01335241648,-66.4540709771638
1556.01349832402,-70.705818695071,1556.01349832402,-64.7090604605472
1556.01365606194,-70.6039832061674,1556.01365211849,-66.6871778089955
1556.01379802609,-69.377092711184,1556.01380591299,-63.1096003535093
1556.01394787717,-68.893479071251,1556.01394787717,-66.2402691847136
1556.01410561518,-72.1497848259905,1556.01410167173,-66.1058071548756
1556.01425152286,-69.9016049348113,1556.01425152286,-66.9193136205052
1556.01440926093,-69.9823085435957,1556.01440531748,-66.2120222137961
1556.01455911213,-70.9578816085893,1556.01455911213,-66.2592486877661
1556.0147050199,-72.6771141165826,1556.01470896335,-63.6477579464252
1556.01485881461,-68.8450161424238,1556.01486670151,-65.8149062763156
1556.0150165528,-70.831530391984,1556.0150165528,-64.8150957639686
1556.01516640411,-70.128522126832,1556.01516640411,-64.7662667568737
1556.01531231199,-69.672407356255,1556.01531231199,-65.3962949082115
1556.01546610682,-70.3710202656049,1556.01546610682,-65.1912056209639
1556.01561595822,-70.6212369942708,1556.01561595822,-64.7350712478365
1556.01576580965,-69.9995052875663,1556.01576580965,-66.453436821001
1556.01591960456,-71.0350348746879,1556.01591960456,-66.0566344542609
1556.01607339951,-71.126397233135,1556.01606945605,-65.4999049933842
1556.01622325103,-68.1400022549646,1556.01622325103,-64.6821339077855
1556.01637310257,-71.7700926969764,1556.01637310257,-65.3012407237428
1556.01652689761,-70.6775003081117,1556.01652689761,-65.1349216076978
1556.01668069268,-70.6686620370249,1556.01667674921,-64.2490942825815
1556.01682660084,-71.9784544244154,1556.01682660084,-63.1338538464636
1556.01698039597,-68.9648593491797,1556.01697645251,-65.5848718528109
1556.01713419113,-69.85924562299,1556.01713024766,-61.623820928964
1556.01728404285,-70.0398982695081,1556.01728009938,-64.9826323063206
1556.0174338946,-73.4107179098038,1556.01743783807,-61.7323584107
1556.01758768984,-70.6624859997445,1556.01758768984,-63.68961748381
1556.01773754165,-69.8234365723425,1556.01773359818,-65.8599025650848
1556.01788739349,-69.0039238598755,1556.01788739349,-63.994884385503
1556.01803724535,-69.2344156312814,1556.01803724535,-67.2392518682312
1556.01819104072,-70.2532626503962,1556.01819104072,-68.1837123222149
1556.01834089264,-70.8901221145863,1556.01834089264,-65.5609718295758
1556.0184907446,-71.6330987120782,1556.01849468807,-67.4757115656143
1556.01864454005,-72.6024350668095,1556.01864848352,-65.1970940505393
1556.01879439206,-68.8258039700821,1556.01879833554,-66.4616622354211
1556.01894818758,-69.0481814118687,1556.01895213105,-69.662139245818
1556.01910198312,-69.1919152668995,1556.01909803965,-68.1871275921291
1556.01925183522,-68.1567419435615,1556.01924789175,-68.2426551289312
1556.01940563083,-69.5419972281254,1556.01940168735,-65.4020993051708
1556.01955548299,-71.6547202864257,1556.01955548299,-66.8300467338549
1556.01970927865,-69.4820350110834,1556.01970533517,-67.6638626322923
1556.01985913087,-69.9790170039312,1556.01985913087,-68.8735003677664
1556.02000898311,-71.8129237386731,1556.02000503963,-68.1526915034891
1556.02016277887,-70.9392971252519,1556.02015883539,-68.5076120357074
1556.02030868769,-70.1851506674388,1556.02030868769,-66.991080045467
1556.0204624835,-71.4798677953629,1556.0204624835,-69.6616943874674
1556.02061627935,-68.2054697007565,1556.02061233587,-68.0979222433236
1556.02076218826,-70.4696806532602,1556.02076218826,-68.3164531460914
1556.02091598416,-70.1814371756572,1556.02091992765,-66.7324412054605
1556.02106583661,-70.7927999031365,1556.02106583661,-68.3536167494236
1556.02121963257,-70.2791050033295,1556.02122357606,-68.8205924171597
1556.02136948508,-70.3848765332252,1556.02137342857,-68.3319338311188
1556.02151933762,-71.2491510914718,1556.0215232811,-66.1304221463881
1556.02167313367,-70.6592131134993,1556.02167313367,-67.1805192416293
1556.02182298626,-69.2090904823754,1556.02182298626,-68.4115514526916
1556.02197678238,-70.1792235326301,1556.02197678238,-66.8473764643914
1556.02213057852,-71.8874682484048,1556.02212663503,-66.5063490000232
1556.02227648771,-69.7444931137581,1556.02227648771,-67.9196797487783
1556.02243422741,-69.1668154752587,1556.02243422741,-66.5815653377713
1556.02258013666,-70.6938513986801,1556.02258013666,-70.5485776544192
1556.02273393292,-67.9164840513577,1556.02273787642,-69.7670439637662
1556.02288378572,-69.0256591542633,1556.02288378572,-69.6937131672682
1556.02303363855,-65.3426066589955,1556.02303758204,-70.0619984733324
1556.0231874349,-71.1884136431573,1556.0231874349,-66.8053945537893
1556.02334123128,-71.637760427519,1556.02333728779,-64.4902495557373
1556.0234910842,-72.1411992681365,1556.0234950277,-68.8052919686969
1556.02364093715,-70.4217952726942,1556.02364488064,-66.4345145120497
1556.02379079012,-70.9824851597379,1556.02379079012,-66.414329378922
1556.02394853012,-70.443628008788,1556.02394458662,-69.3268937016247
1556.02409838316,-69.2428820977183,1556.02409838316,-67.996145646045
1556.02425217972,-70.6700007351215,1556.02425217972,-71.2670018662133
1556.02440203281,-71.1863251294932,1556.02439808931,-69.9686623859681
1556.02455188593,-69.8099291986767,1556.02454794243,-65.7386321578428
1556.02470173908,-66.2085686743854,1556.02470173908,-69.6392906085187
1556.02485159226,-72.4340213760281,1556.02485553576,-64.7777414772013
1556.02500933248,-69.1461624638115,1556.02500933248,-70.8559685307682
1556.02515524221,-70.8509544595933,1556.02515918571,-70.0206860172024
1556.02530509547,-70.3265771930237,1556.02530903898,-69.1964703996503
1556.02546283578,-72.3349472925994,1556.02546283578,-67.7336059148156
1556.0256087456,-71.5460240981486,1556.02561268911,-69.2406604427261
1556.02576648597,-69.5314739600845,1556.02576254246,-66.4451728133085
1556.02591239584,-70.0289981075652,1556.02591633935,-71.2213736521987
1556.02606619276,-71.5202186010113,1556.02606224925,-70.8229973808465
1556.02621998972,-69.7600697182706,1556.02621604621,-69.9707844547561
1556.02636589967,-71.6182420630244,1556.02636984319,-69.4260986504723
1556.02651969669,-68.7162790628133,1556.02651969669,-71.0585765264226
1556.02667743724,-70.0157951692682,1556.02667743724,-71.3332846891998
1556.02681940377,-69.7302538641898,1556.02681940377,-71.0259350243155
1556.02697714439,-72.167876623074,1556.02697320087,-68.5099325331008
1556.02713094152,-68.1864179842569,1556.02712305449,-70.2131728875818
1556.02728079517,-69.7581842854631,1556.02728079517,-65.8631658412826
1556.02743064884,-70.2774780597775,1556.02743064884,-67.7258874339675
1556.02757655903,-70.8824988907233,1556.02758050255,-70.2250247046549
1556.02773035628,-69.1618816015056,1556.02773035628,-67.9714498725312
1556.02788021004,-67.5514751055773,1556.02788021004,-66.9036583923889
1556.02803400735,-66.7265604300239,1556.02803400735,-68.0916141112806
1556.02818780469,-69.7688733194888,1556.02818386117,-68.9445512932748
1556.02833371502,-71.0327145010236,1556.02833371502,-66.0565870015892
1556.02849145594,-70.6451736264079,1556.02848751242,-71.7478081966697
1556.02863736633,-69.5802064904286,1556.02863736633,-69.3854362239965
1556.02879116379,-71.9623905474863,1556.02879510731,-70.1057433425639
1556.02894101775,-67.5924939980203,1556.02894101775,-69.1399334726171
1556.02909087175,-71.8881625350545,1556.02909481527,-68.6652058008246
1556.02924861283,-67.3904733754101,1556.0292446693,-69.0849971927721
1556.02939452335,-70.6795906378061,1556.02939452335,-70.6625069344193
1556.02955226449,-71.9589837606697,1556.02955226449,-67.5692481258905
1556.02969817507,-69.12632918961,1556.02969817507,-69.7329999639995
1556.02985197274,-71.1145763177372,1556.02984802921,-69.9479206986875
1556.03000182691,-70.6841915356909,1556.03000971398,-67.9395633618227
1556.03015562465,-70.0608126391781,1556.03015168111,-68.9316461232115
1556.03030547887,-72.1009382796075,1556.03030942241,-68.7831188806017
1556.03045927666,-71.3272440232388,1556.03045533313,-71.1383009599559
1556.03060518742,-71.365206457623,1556.03060518742,-70.4163768842582
1556.03075898527,-70.7212201645615,1556.0307629288,-71.1876006869384
1556.03090883961,-71.4231834651788,1556.03091278315,-67.5250818551566
1556.03106658106,-69.0314550983094,1556.03106658106,-68.8738251899742
1556.03121249192,-67.8001343229617,1556.03121249192,-70.5658129629813
1556.03136234636,-71.3425126456903,1556.03136234636,-68.0896254948323
1556.03151614436,-69.3878102863735,1556.0315200879,-68.1520244514153
1556.03166599885,-66.157052439198,1556.03166599885,-65.5729547511265
1556.03181979691,-70.7959966491172,1556.03182374045,-68.3928429914188
1556.03196965146,-71.7429227677475,1556.03196965146,-68.600169759083
1556.03212344958,-68.8986755251824,1556.03212344958,-69.2741154395758
1556.03227330418,-71.3831089145882,1556.03227330418,-70.2805681594919
1556.03242315882,-71.7755158768188,1556.03242710236,-68.9713666262985
1556.03258090057,-72.0187615037633,1556.03257695703,-68.6400908003488
1556.03273075527,-71.8057004598101,1556.03272681172,-67.4645017087965
1556.03288060999,-71.6583590923094,1556.03287666645,-67.4549049303043
1556.03303046475,-68.2767350139015,1556.03303046475,-70.407441312833
1556.03318031953,-71.0904144387807,1556.03318426307,-70.9322170861775
1556.03333411789,-71.5807879040504,1556.03334200498,-69.9572345070629
1556.03348397273,-70.4248385312353,1556.03348397273,-65.7815145350868
1556.0336338276,-67.8634876869913,1556.03363777115,-68.2797145154901
1556.03378762605,-72.7802496791722,1556.03378762605,-66.8496735802992
1556.03393748097,-71.1760572740096,1556.03393748097,-70.1585694748365
1556.03409127948,-71.4345779984393,1556.03409127948,-70.4186056812936
1556.03424507802,-70.254917769532,1556.03424113447,-69.7017320151551
1556.03439098948,-69.0086189242874,1556.03439493304,-67.2068146533479
1556.03454478808,-72.7645413312695,1556.03454478808,-67.4987654677251
1556.03469464316,-71.3666832837111,1556.03469858671,-68.1521955578259
1556.03485238537,-71.8773378095246,1556.03485238537,-69.1594741919297
1556.0350022405,-73.2096659630974,1556.03500618406,-69.0003712488479
1556.03515209566,-70.1942764123664,1556.03514815211,-68.6797497489083
1556.03530589441,-71.5755769665312,1556.03530195086,-71.1897561003081
1556.03545180608,-70.1660183975901,1556.03545180608,-68.1128773187762
1556.03560560488,-70.0961003507749,1556.035613492,-69.0303034464984
1556.03575546016,-69.9944070551533,1556.03575546016,-68.583984055629
1556.03590531547,-69.9499653798006,1556.03590531547,-68.1218161009263
1556.03605911437,-70.5617196355667,1556.03605911437,-67.4331172793259
1556.03621291329,-72.0295717211657,1556.03621291329,-67.9598400485935
1556.03636671225,-71.4600300825211,1556.03636276869,-68.9812485654491
1556.03651262411,-69.2876487240863,1556.03651262411,-68.5381622676617
1556.03666642313,-70.0826186317845,1556.03666642313,-68.2792932962678
1556.03681627861,-71.8089530743547,1556.03681627861,-68.191890950788
1556.03697007769,-71.7189110076105,1556.03697007769,-67.049290516769
1556.03711993323,-66.5711642043143,1556.03711993323,-70.2444235276822
1556.0372697888,-72.8335398438085,1556.0372697888,-70.3409242085542
1556.03742358797,-71.501270711707,1556.0374196444,-69.5608917944398
1556.0375734436,-70.2183067135337,1556.0375734436,-69.6895774562112
1556.03772724283,-72.6333250743584,1556.03772329925,-69.9032140475507
1556.03787709851,-68.5538825291923,1556.03787709851,-69.9536872365439
1556.0380308978,-73.7680700604388,1556.03802695423,-69.4824393629185
1556.03817680997,-69.9573120896144,1556.03817680997,-68.5611635108621
1556.03833455289,-70.9256775446585,1556.03833455289,-69.8203403316814
1556.0384844087,-71.5256002251727,1556.0384844087,-70.5569481787218
1556.0386382081,-68.8572926385661,1556.03863426453,-70.7922179580388
1556.03879200754,-70.0425279476939,1556.03878412039,-68.9126733101595
1556.03893791986,-70.6957885113457,1556.03893791986,-64.5521130967947
1556.03909171935,-71.1664959036815,1556.03909171935,-67.1656099480948
1556.03924946246,-71.7935957798235,1556.0392415753,-70.6209880461332
1556.03939143128,-70.1730890221721,1556.03939143128,-70.0451457845503
1556.03954128729,-69.8267089143887,1556.03954523087,-69.6639061300241
1556.03969114333,-72.2811243377135,1556.03969508691,-66.3313567389484
1556.03984888655,-69.5036183758901,1556.03984494297,-70.5517520485719
1556.03999479907,-66.9790925328276,1556.03999874265,-70.6431899373413
1556.04014859877,-70.5607718788143,1556.04014859877,-67.4942353994768
1556.04029845493,-70.2625672068656,1556.04030239851,-69.4357566910349
1556.04045225469,-70.1097348483386,1556.04045225469,-69.2276264102663
1556.0406021109,-72.4946188246206,1556.0406021109,-67.0572043944935
1556.04075196714,-69.9887797417152,1556.04075591073,-68.408688465827
1556.04090971059,-68.0424358743733,1556.040905767,-70.5049413443638
1556.04105956689,-69.7275059721362,1556.0410556233,-70.1483010834514
1556.04120547963,-70.2952496016716,1556.04120942321,-67.8439212629979
1556.04136322316,-68.8219434765101,1556.04136322316,-71.1921279022599
1556.04150913596,-71.4540744482725,1556.04150913596,-68.1853407307372
1556.04166687955,-73.9677946427533,1556.04166687955,-70.0340811633116
1556.04181279241,-70.9669075740806,1556.04181279241,-68.5168024713335
1556.04196659247,-71.9778725171664,1556.04196264888,-67.9959484792727
1556.04211644898,-72.5244305081822,1556.04211644898,-70.1046753624097
1556.04226630551,-69.2128742734623,1556.04226630551,-69.1750957780039
1556.04242404926,-71.6945998907548,1556.04242010566,-70.2279824013057
1556.04256996226,-70.1645867334011,1556.04256996226,-69.0844919367679
1556.04271981887,-70.8589768160017,1556.04272376247,-69.4164207766297
1556.04287361912,-68.9467772690479,1556.04287361912,-69.5125776087265
1556.0430274194,-70.1632664816036,1556.0430274194,-66.8972169425654
1556.0431812197,-71.6390547412629,1556.0431812197,-70.2164394471207
1556.04332713284,-71.1549926099392,1556.04333107644,-69.9742704225837
1556.0434809332,-69.8847327933627,1556.0434769896,-69.7487829784853
1556.04363079,-72.6899932788087,1556.04363079,-67.381790611027
1556.04378459042,-71.7314102705236,1556.04378064682,-70.9766091963988
1556.04393839088,-69.3452679915973,1556.04393444728,-69.6662902575244
1556.04408824776,-71.1074560117939,1556.04408824776,-71.0597539400844
1556.04423416107,-68.9507286970837,1556.04423810467,-66.6839502827248
1556.04439190522,-69.3171890344584,1556.04438796162,-70.5224512757845
1556.04453781858,-68.7769370399919,1556.04453781858,-70.8182708100829
1556.04469556279,-71.2780032151403,1556.04469556279,-69.8541979346141
1556.04484541982,-70.1945874679187,1556.04484541982,-67.3379163946378
1556.04499527688,-71.6734623198105,1556.04499527688,-67.6665799121269
1556.04514513397,-70.8486551746915,1556.04514513397,-70.6028538529324
1556.0453028783,-70.8838664540892,1556.04529499108,-70.4324535029734
1556.04545273545,-69.559293474453,1556.04544879184,-69.6014112164791
1556.04559864901,-68.1739040916917,1556.04559864901,-69.3414750176334
1556.04575639344,-69.0483536850784,1556.04575244983,-69.1720181616033
1556.04590230706,-73.227510685676,1556.04590230706,-70.6558363168715
1556.04605216432,-71.5804142426466,1556.04605216432,-68.1911836034314
1556.04621385245,-70.9272651418275,1556.04620990884,-67.0512871141077
1556.04635582254,-70.6851799654914,1556.04635976616,-67.6655822060624
1556.04650962351,-71.9649042734894,1556.04650962351,-70.5405145484637
1556.04665948088,-69.9361887468481,1556.04665948088,-66.8426811547375
1556.04681328191,-72.2326489368578,1556.04680933829,-67.6398340052493
1556.04696313935,-73.3170235618965,1556.04696708296,-69.7753432596923
1556.04711694043,-70.4852377507814,1556.04711299681,-69.5894400671266
1556.04726285431,-71.9643526569869,1556.04726679792,-69.3245305032948
1556.04741665545,-70.9104063139685,1556.04741665545,-68.3958288198416
1556.047566513,-70.6496411159061,1556.047566513,-71.0505478658085
1556.0477203142,-70.9442228890116,1556.04772425783,-69.0808242035967
1556.04787411544,-69.9734881613233,1556.04787017182,-69.1474563114137
1556.04802397308,-71.2484205169474,1556.04802397308,-69.7769717696477
1556.04817383075,-71.1005777812613,1556.04817383075,-68.1619517974277
1556.04832368845,-70.6211015934353,1556.0483315757,-67.6269507753427
1556.0484774898,-69.3621492847471,1556.0484774898,-69.737141221025
1556.04862734756,-68.2976757709789,1556.04862734756,-67.4451373422732
1556.04877720534,-70.9813484566211,1556.04878114897,-67.4560959026293
1556.04893100679,-71.4977215151934,1556.04893100679,-69.7782658503911
1556.04908480826,-72.7379059035968,1556.04908086463,-69.9347237190519
1556.04923466613,-71.7346169811555,1556.04923466613,-66.4995211324173
1556.04938846767,-65.9811408236727,1556.04938452404,-70.2078634110446
1556.04953438197,-72.137326318691,1556.04953438197,-71.4122426895551
1556.04968818356,-70.1218687180521,1556.04968818356,-70.1309051766
1556.04983804155,-70.3268614292797,1556.04983804155,-71.0753311934266
1556.0499918432,-69.9679419751816,1556.0499918432,-65.9823907443065
1556.05014170125,-69.4817810882052,1556.05014170125,-68.2317118702796
1556.05029155933,-68.5852112079037,1556.05029550296,-70.8011446729409
1556.05044930471,-67.0272701488393,1556.05044536107,-67.7385722468281
1556.05059521921,-70.7346021448465,1556.05059521921,-71.8673127441331
1556.05074902101,-71.4947397915156,1556.05074902101,-70.2146585562375
1556.0508988792,-69.3696289832089,1556.05090282284,-66.6364043383895
1556.05104873743,-71.0962022118297,1556.05104873743,-69.716893894718
1556.0512104266,-70.7365575007922,1556.05120648296,-69.2065550231341
1556.0513523976,-69.3607813200382,1556.05135634124,-68.9757473559387
1556.05150619955,-72.7173000241065,1556.05150619955,-72.5015151408956
1556.05165605789,-71.4576993709876,1556.05166000153,-66.6806811403092
1556.05180985991,-72.4081071795036,1556.05181380355,-66.9188670797283
1556.05196366195,-69.0896568322723,1556.0519597183,-70.9587435157344
1556.05211352038,-72.6394979685866,1556.05211746402,-67.2126169516632
1556.05226337883,-70.6423583860955,1556.05226337883,-70.4649308390435
1556.05241718096,-71.4915936152405,1556.05242112461,-68.5428199345146
1556.05256309584,-69.4079574878388,1556.05256703948,-68.0595940500156
1556.05271689803,-70.9964847217684,1556.05272084167,-67.8374054724473
1556.0528667566,-70.9190485716072,1556.05287070025,-68.8596954630269
1556.05302055885,-70.4904134716634,1556.0530245025,-68.0672585436574
1556.05317041748,-71.9502745592664,1556.05317041748,-69.4406625338335
1556.05332816344,-71.749371597767,1556.05332421979,-70.133460663041
1556.05347802214,-71.9862876589466,1556.05347802214,-68.9005447592543
1556.0536239372,-71.1177774452042,1556.05362788086,-71.0064295841949
1556.05377773961,-70.6228995120054,1556.05378168326,-69.5041294047694
1556.05392759838,-72.46360853226,1556.05393154204,-69.4845445592869
1556.0540853445,-73.6026361728297,1556.05407745719,-72.0539299702526
1556.05423520333,-69.4516739509085,1556.05423520333,-67.1635142031334
1556.05438111855,-68.1063020684839,1556.05438111855,-71.8952400543911
1556.0545349211,-71.3605108400281,1556.05453886475,-66.1112053134359
1556.05468478002,-69.9624773783206,1556.05468872368,-69.0800095906071
1556.05484252629,-68.928519051504,1556.05484252629,-70.5956575848345
1556.05498844161,-68.3218594015651,1556.05498844161,-67.5116103373349
1556.05513830062,-70.7849120009479,1556.05513830062,-71.2890238283648
1556.05529604698,-67.1514545706553,1556.05529604698,-69.3547069033324
1556.05544196239,-72.3206278054748,1556.05544196239,-69.7340559150836
1556.05559576515,-69.7500029748784,1556.05559970882,-70.7653856897455
1556.05574956794,-70.7776423408965,1556.05574956794,-69.7050112451609
1556.0558994271,-70.7353178751858,1556.05590337077,-68.723967687532
1556.05605322995,-71.1220780295537,1556.05605322995,-69.9988391757252
1556.05620703283,-72.4344091886924,1556.05619914551,-66.8562938426623
1556.05635689208,-72.6317764975765,1556.05635294841,-68.8129248975042
1556.05650280769,-67.6416969544723,1556.05650280769,-69.5300134896217
1556.05665661066,-69.1094641671198,1556.05665266699,-68.231771266508
1556.05680646999,-72.522325349153,1556.05681435733,-69.3152554511176
1556.05695632935,-66.8973568213017,1556.05695632935,-69.3965241548581
1556.05711013241,-68.6504475904227,1556.05710618874,-72.7379222186374
1556.05725999183,-69.2071797099177,1556.05725999183,-68.8103351114423
1556.05741379495,-73.3444719076609,1556.05741379495,-68.4020012648957
1556.05756365443,-69.5335724621561,1556.0575675981,-69.0863515950427
1556.05771351394,-71.2886034284309,1556.05771745761,-71.1829059893396
1556.05786731715,-70.5466815339494,1556.05786731715,-70.1911844052473
1556.05801717671,-65.438243538562,1556.05802112039,-66.9700652683203
1556.05816703631,-71.53041153488,1556.05817492366,-69.9496941540295
1556.05832872696,-72.1289312956591,1556.05832478328,-69.2572890506043
1556.05847858661,-70.8570012349897,1556.05847464293,-66.9053756723836
1556.05862055894,-69.6056122522964,1556.05862450262,-66.5752964906761
1556.05877436233,-70.94884257425,1556.05878224968,-68.2026037378709
1556.05892422207,-68.7660992451088,1556.05892422207,-67.7701247286
1556.05907802552,-70.7140103045879,1556.0590819692,-70.6197715059548
1556.059231829,-68.4695737209101,1556.05922788532,-68.7821990799953
1556.05938168883,-69.4692821220265,1556.05938168883,-70.5273047507938
1556.05953154868,-70.3119092377684,1556.05953154868,-69.8166984702006
1556.05968140857,-71.2429570494437,1556.05968140857,-70.9357020167979
1556.05984309953,-67.9537872954898,1556.05983521217,-71.8108940091138
1556.0599890158,-69.6231450773681,1556.05998507211,-69.3846717278224
1556.06013887577,-72.2148260272338,1556.06013493209,-70.0325196319611
1556.06028873577,-70.0566289832415,1556.06028873577,-69.1504531404634
1556.06044253949,-72.3243320461902,1556.06044253949,-69.610427918097
1556.06060028693,-71.0411261446892,1556.06059239955,-66.8102078767716
1556.06074620333,-69.2318521799147,1556.06074225964,-66.8104980011958
1556.06089211976,-70.3903876270356,1556.06089606345,-67.7903745560745
1556.0610459236,-71.624534766128,1556.0610459236,-70.6957105080653
1556.06119578378,-70.8953339173259,1556.06119578378,-71.5088414322414
1556.06135353137,-70.307880453058,1556.06135747506,-70.4902247634624
1556.06149944791,-71.9080798751532,1556.06149944791,-66.0910882511888
1556.06165325187,-69.3250130607356,1556.06165719556,-71.0849499150872
1556.06180311217,-69.3873854474466,1556.06180705586,-73.0934949258328
1556.06195297249,-67.6811839145969,1556.06195297249,-70.1810050225921
1556.06211466393,-67.3720618243516,1556.06210677654,-69.45596040409
1556.06225663692,-71.8248909952691,1556.06226452431,-70.3763749409263
1556.06240649733,-71.5824064140235,1556.06240649733,-71.2442216257904
1556.06256030147,-73.194123032844,1556.06256030147,-66.6149335238968
1556.06271410563,-71.6301802263595,1556.06271016194,-68.2561409956372
1556.06286790983,-73.6973959122736,1556.06286396613,-71.514334717589
1556.06301777036,-68.9582374819214,1556.06301777036,-71.1908004983619
1556.06316763092,-71.1303590915221,1556.06316763092,-68.1281841484307
1556.06331749151,-71.1965188764603,1556.06332143521,-66.8198883298809
1556.06346735212,-71.1467410126267,1556.06347523952,-72.2905111900888
1556.06362510017,-67.2062436747607,1556.06362115647,-67.7583635237495
1556.06377496084,-68.9870440571696,1556.06377101714,-69.0859287143402
1556.06392876525,-71.7383492794583,1556.06392087785,-70.771251432015
1556.06407862599,-69.6705514088516,1556.06407468228,-69.740673370405
1556.06422454304,-72.6665878171662,1556.06422848675,-69.5609057520931
1556.06437834754,-70.1323762740872,1556.06438229124,-70.7027892023763
1556.06453215207,-68.691383602854,1556.06453609577,-70.2473680317101
1556.06468201292,-71.7032619440961,1556.06468201292,-68.1173623280731
1556.0648358175,-72.8232890078716,1556.0648358175,-70.164089262364
1556.0649817347,-69.0438817011714,1556.06498567841,-69.0425697477938
1556.06513948306,-71.4994357269683,1556.06513948306,-70.8540525534677
1556.06528540031,-70.266598830843,1556.06528540031,-69.5066807771892
1556.06543920502,-69.4488003943726,1556.06543920502,-67.4321701483598
1556.06559300975,-69.8538491427865,1556.06558906604,-70.1220571461651
1556.0657389271,-70.5805869269449,1556.06574287081,-69.483867805261
1556.0658966756,-68.3961933804813,1556.06589273189,-68.9237119569711
1556.06604653672,-71.7701324085712,1556.066042593,-70.0678397381495
1556.06619245414,-70.8125657992721,1556.06619639786,-69.4933166126984
1556.06634625903,-70.2990196972906,1556.06635020274,-69.1076189083717
1556.06649612023,-70.6047168061244,1556.06649612023,-70.2695151496725
1556.06664992517,-69.9324748804703,1556.06664992517,-66.5879664102523
1556.06680373015,-69.1162761083487,1556.06679978643,-65.294187349749
1556.06694964772,-70.8309400732756,1556.06695359144,-64.294845362946
1556.06710739647,-71.0076057859559,1556.06710739647,-66.6369947425037
1556.06725725782,-74.4715712768556,1556.06725725782,-67.151963191858
1556.06741106291,-70.5926243073655,1556.06740711919,-66.9725423949184
1556.06756092432,-71.146163220559,1556.0675569806,-70.1748974809212
1556.06770684203,-71.8704441201444,1556.06770684203,-68.4160987151797
1556.06786064721,-72.5802585631481,1556.06786064721,-68.6399352601664
1556.06801445243,-71.9597845436916,1556.0680105087,-67.7331241414397
1556.06816431395,-71.3651153559198,1556.06816825767,-68.0603626746603
1556.06832600667,-71.2046152585416,1556.0683141755,-69.4124243343133
1556.0684679808,-71.1610217715885,1556.0684679808,-71.1333664352663
1556.06861784241,-70.5930937382512,1556.06861784241,-70.5489963231879
1556.06877164777,-70.6531352030986,1556.06876770405,-68.0526033280925
1556.06892150944,-70.6101378733098,1556.06892150944,-68.3672869482764
1556.06907925859,-72.7865173595383,1556.06907137113,-68.5405913432311
1556.06922517659,-71.4772912772037,1556.06922123286,-66.4270250787934
1556.06937898207,-72.7473146644788,1556.06937503834,-66.6540066243283
1556.06952490013,-71.7665859977177,1556.06952490013,-71.2998664409497
1556.06967870567,-71.1637209400003,1556.06967870567,-70.7939557733826
1556.06983251124,-70.4092543197166,1556.06982856751,-67.0932354725268
1556.06998237311,-72.1647600067007,1556.06997842938,-70.8252715538105
1556.07013617875,-69.8261415202906,1556.07013223501,-69.3845800449491
1556.07028209694,-72.1302200628478,1556.07028209694,-70.5462571690293
1556.07043984637,-67.4517398785246,1556.07043590263,-68.3801921088752
1556.0705936521,-71.0492871384157,1556.07058576462,-71.5405045935959
1556.07073562664,-69.1028692380412,1556.07073957038,-69.2693743843453
1556.07088943242,-69.4193096036635,1556.07088943242,-69.6718725343649
1556.07103929449,-68.6257248105159,1556.07103929449,-68.800451266671
1556.07119310034,-71.0327709791574,1556.07120098782,-69.7857500485242
1556.07134690621,-71.3057769171417,1556.07134296247,-67.6478213878728
1556.07149282463,-70.4246150039877,1556.07149676837,-70.3041805005755
1556.07164663057,-72.9388351627444,1556.07164663057,-70.9864408175468
1556.07180043653,-70.527735017863,1556.07179649279,-69.9865408976267
1556.07195029878,-70.4264014208061,1556.07195424252,-70.4698037511478
1556.0721041048,-69.0605523430395,1556.07210016106,-69.4242081563146
1556.07225002336,-71.4282334245515,1556.07225002336,-68.8117344818479
1556.07240777319,-71.3735999522721,1556.07240382945,-70.9858123725836
1556.07255763556,-70.0305726287919,1556.07255369181,-69.8102216480423
1556.07270749795,-69.7998197408034,1556.0727114417,-70.5983595770507
1556.07285736038,-70.5338971422968,1556.07285736038,-70.0953114269531
1556.07300722283,-69.899142185238,1556.07300722283,-67.1835497572895
1556.07316497281,-73.0510140668201,1556.07316102906,-70.5463968067659
1556.07331089158,-70.6070583808095,1556.07331483533,-74.0739758988013
1556.07346469787,-68.4603455788839,1556.07346864162,-67.3609585829599
1556.07361850419,-69.9521589562552,1556.07361850419,-71.2931316358526
1556.07376836679,-69.6897095011091,1556.07376442304,-67.6843799905641
1556.07392217317,-70.9160544355919,1556.07392217317,-68.6289751266794
1556.07406809208,-69.8239017820701,1556.07407203583,-65.558859102959
1556.07422189852,-71.2137535721594,1556.07422584227,-70.6390156668265
1556.07437176124,-71.1949775765218,1556.07437176124,-70.3807709460842
1556.07452162398,-69.8191010845309,1556.07452556774,-70.3106275648617
1556.07467543051,-71.2293130236144,1556.07467543051,-69.0620008079963
1556.07482529332,-70.8882404453763,1556.07482529332,-68.1385576394226
1556.07498698743,-70.6978429429207,1556.07497909991,-69.128261062775
1556.07512896277,-69.1041126764606,1556.07512896277,-70.6589568542249
1556.07527882566,-69.8045845242918,1556.07528276942,-68.89886832457
1556.07543263234,-71.7847298275546,1556.07543263234,-72.849172479399
1556.07558249529,-71.2731177116965,1556.07558643905,-72.4018887368555
1556.07574418956,-70.2448165898513,1556.07574418956,-69.6938923717147
1556.07588616504,-70.8868204557768,1556.0758901088,-69.5644387564893
1556.07603997184,-67.489830415534,1556.07603997184,-68.8244103619778
1556.07619377867,-70.4699788350661,1556.07619377867,-71.8350755518008
1556.07634364177,-70.6658100975343,1556.076339698,-69.5057673582711
1556.07649744866,-71.5734363074138,1556.07650139243,-69.2678773710636
1556.07664336805,-69.6955230325297,1556.07664336805,-68.3830597895871
1556.076797175,-69.7032706890143,1556.076797175,-68.2031304335543
1556.07695098198,-69.6169823416503,1556.07695098198,-69.4396131047501
1556.07709690145,-70.6654016967153,1556.07709690145,-65.8438948512707
1556.07725465226,-72.1657495753744,1556.07725070849,-68.102413045653
1556.07740057179,-69.5274635370122,1556.07740057179,-69.5218692366316
1556.07755437889,-69.8743151411579,1556.07755043512,-66.0865254533113
1556.07770424225,-71.3069631619119,1556.07770424225,-70.9106015715283
1556.07785804941,-67.8858715354296,1556.07785410564,-69.8503248447136
1556.07800791283,-68.8677917075053,1556.0780118566,-69.0993198078711
1556.07816172005,-72.044122110916,1556.07815777627,-70.9086482864293
1556.07831158352,-69.6407258632215,1556.07830763975,-69.6915115509822
1556.0784653908,-70.5181499781341,1556.07846144703,-68.0554915584325
1556.07861525434,-68.8404377973902,1556.07861131056,-69.666603247462
1556.0787651179,-70.2637769926383,1556.07876906168,-68.60077676398
1556.07891892527,-70.04706687242,1556.07891892527,-71.3754376385453
1556.07906878889,-69.3112954745178,1556.07906484511,-68.3683631703038
1556.07921865254,-68.8333636906825,1556.07921865254,-69.5058952015436
1556.07936851622,-71.6346208683588,1556.07936851622,-68.4294500047743
1556.07952232371,-67.5973230676553,1556.07952232371,-67.4241194267231
1556.07967218745,-71.8003259636528,1556.07967218745,-71.6394573010273
1556.07982205121,-71.2011578859225,1556.079825995,-69.1058466549432
1556.07997980258,-69.1746223247339,1556.07997585879,-68.9208747964483
1556.0801296664,-72.1694479995459,1556.08012572262,-70.3531928698832
1556.08027953026,-72.3769761797066,1556.08028347404,-68.1689979155366
1556.08042939414,-71.855244953172,1556.08043333792,-67.9880532358285
1556.08057925805,-71.2838960675112,1556.08058320184,-69.9833416884382
1556.08073306578,-71.3504838904017,1556.08073700957,-69.9580330122372
1556.08088292975,-69.3586935596818,1556.08088292975,-67.9569506097443
1556.08103673754,-69.9184786715034,1556.08103673754,-69.2052986194206
1556.08118660157,-71.8007199259278,1556.08119054536,-68.6351898623722
1556.08133646562,-71.4448076503298,1556.08133646562,-67.8991698799507
1556.0814902735,-70.8576769067861,1556.0814942173,-67.1993490764119
1556.08164013762,-68.3022907465862,1556.08164408141,-71.3160395214021
1556.08179788935,-69.2623871489045,1556.08179394556,-68.7211478003526
1556.08194775353,-71.8388639963408,1556.08194380973,-66.5726255151376
1556.08209367394,-69.9209744505936,1556.08209761773,-66.5867110847016
1556.08224748196,-70.8819164071169,1556.08224748196,-70.1273751045784
1556.08240129002,-70.9088237336094,1556.08239734623,-69.9997692119334
1556.08255115432,-71.4777752443576,1556.08255115432,-67.8096976522729
1556.08270101864,-71.3109555856658,1556.08270101864,-67.5548878875263
1556.08285088299,-69.7961153979793,1556.08285482678,-71.7992875807668
1556.08300863496,-71.5583797375022,1556.08300469116,-69.7957671662474
1556.08315455557,-69.2505069969284,1556.08315455557,-70.3098001810235
1556.08330836381,-70.6569676630949,1556.08330836381,-69.3731668855253
1556.08345822828,-69.7739793575929,1556.08345822828,-71.0438966231931
1556.08361203657,-68.3403682335061,1556.08361203657,-69.8022479781846
1556.0837619011,-70.0042873776536,1556.0837619011,-67.8763082124848
1556.08391570946,-72.3275345927966,1556.08391176565,-67.191220939929
1556.08406557404,-69.9133348232601,1556.08406557404,-70.0609437337394
1556.08421938246,-70.3090485936665,1556.08421543865,-70.7531218452942
1556.0843692471,-71.7531099537685,1556.0843692471,-69.3653753822087
1556.08451911177,-69.3759510436107,1556.08452305558,-68.3398523473844
1556.08467292028,-70.7208673850507,1556.08467292028,-72.0004191987024
1556.08482278501,-69.7306712301083,1556.08482278501,-70.7590484486788
1556.08497264977,-70.7852652754084,1556.08497264977,-70.297367317681
1556.08512645836,-70.4291974571468,1556.08512251455,-68.6085603987988
1556.08527632318,-66.5092865718579,1556.08528026699,-70.7094835161837
1556.08543013184,-69.56441730647,1556.08543013184,-69.2549846282351
1556.08557999671,-69.085992627616,1556.08557999671,-68.7239834560314
1556.08572986162,-65.6405908843517,1556.08573380543,-70.948564354961
1556.08588367036,-70.9798175328991,1556.08588367036,-67.8183768527677
1556.08603353533,-71.2159100461335,1556.08603747914,-69.7119564392888
1556.08618340032,-71.1697486579041,1556.08618340032,-66.866641247867
1556.08633720915,-69.6886918380188,1556.08633720915,-70.556912620099
1556.0864870742,-71.0660295360317,1556.0864870742,-70.2623053998415
1556.08663693928,-70.1075574000945,1556.0866408831,-71.0033290855118
1556.08679074821,-71.1503906213665,1556.08679074821,-70.5395058727397
1556.08694061335,-70.7759397921098,1556.08694061335,-69.7833630630265
1556.08709442233,-71.4394112422773,1556.08709836615,-70.2565734927433
1556.08724428753,-69.3080964963718,1556.08724823135,-68.4238313861681
1556.08739415275,-71.1747534189398,1556.08739415275,-68.8763878251866
1556.08755190565,-70.7801254127014,1556.08754796183,-69.5144942336075
1556.08770177094,-70.9113890305409,1556.08769782711,-68.7887532243721
1556.08785163625,-71.054292442845,1556.08785163625,-71.3879832710935
1556.08800544542,-71.0063931550801,1556.08800150159,-68.8113789411978
1556.08815531079,-70.969503675,1556.08815136696,-68.4656821637044
1556.08830517619,-69.9425575524371,1556.08830517619,-68.6125464759651
1556.08845898544,-70.5995662713791,1556.08845504161,-70.2639527604974
1556.0886088509,-72.0994878373703,1556.0886088509,-69.7272471410967
1556.08875871639,-71.4293313036202,1556.08876266022,-67.1147960020299
1556.08891252573,-69.9627164548322,1556.08891252573,-71.1179702286051
1556.08906239128,-70.7487896990731,1556.08906239128,-69.7267353575331
1556.08921225685,-71.347763094829,1556.08921620069,-70.252610888808
1556.08936606629,-70.5644646678305,1556.08936606629,-66.7226660251055
1556.08951987576,-67.6930100214852,1556.08951593192,-68.4003756715316
1556.08966974142,-69.549833334834,1556.08966579759,-71.1093209549925
1556.08981960711,-72.2484900977105,1556.08982355095,-69.7117899041559
1556.08996947283,-70.2255202264166,1556.08996947283,-68.4648165684289
1556.09012328242,-71.2654315849913,1556.09012328242,-69.524986844489
1556.0902731482,-69.5261743231421,1556.0902731482,-67.4783495872131
1556.09042695784,-69.0042027801137,1556.09042695784,-69.2602932630164
1556.09057682368,-68.5496618127805,1556.09058076752,-66.5322921492333
1556.09072668954,-72.0391870961944,1556.09072668954,-70.0111191852901
1556.09088444312,-72.9157208508776,1556.09088444312,-69.8031891281992
1556.09103430905,-68.9039660794149,1556.0910303652,-70.2218772844801
1556.091184175,-70.4245745403525,1556.09118023116,-68.4175349044609
1556.09133404098,-70.6143316847488,1556.09133404098,-69.143451725951
1556.09148785084,-70.5790291672682,1556.09148785084,-68.427794402015
1556.09163771688,-71.9105944606631,1556.09164166072,-68.4344599839026
1556.0917915268,-72.0888136435502,1556.0917915268,-68.9132405818823
1556.09193744905,-71.1320470164162,1556.09193744905,-69.3447801506225
1556.09209125902,-68.8821491882748,1556.09209125902,-68.6622287478979
1556.09224112518,-69.1605177441985,1556.09224112518,-70.5928975779126
1556.09239493522,-70.8837122399837,1556.09239493522,-69.5471001358005
1556.09254480143,-70.5368533853309,1556.09254480143,-69.5820094136766
1556.09269861153,-67.3757289814525,1556.09269466768,-68.2680940554067
1556.0928484778,-70.0308531051234,1556.09285242165,-66.6759915012822
1556.09300228796,-71.1882561387361,1556.09299834411,-70.2002115098858
1556.09315215429,-68.8097741339612,1556.09315609814,-70.3475543563163
1556.09330596451,-71.6426579874564,1556.09330202065,-69.0420037736682
1556.0934558309,-67.1740664583454,1556.09345188705,-68.5030969343673
1556.09360569732,-69.9202638348332,1556.09360964117,-67.973663075532
1556.09375950762,-68.9307663509812,1556.09375556377,-71.7866347338072
1556.0939093741,-69.3755888936272,1556.09391331796,-67.5337762239721
1556.09405924061,-70.8179859817357,1556.09406318447,-71.1350673040173
1556.09420910715,-69.9350085395923,1556.09420910715,-68.3673947088795
1556.09436291757,-69.9927739216082,1556.09436686143,-68.6764926850579
1556.09451672803,-70.7620499070578,1556.09451278417,-67.0272674573339
1556.09466659465,-70.8272743507576,1556.09467053851,-69.6950560684558
1556.09482040516,-72.1012558937248,1556.09481646131,-71.2361773827462
1556.09496632799,-72.3508755186678,1556.09497027185,-70.5991788764663
1556.09512013856,-71.5328524063728,1556.09512013856,-68.3232491107272
1556.0952700053,-68.6777413416922,1556.09527394916,-67.6471180126903
1556.09542381594,-70.8156478958414,1556.09542381594,-66.4836360882358
1556.09557368274,-69.2874707035093,1556.09557368274,-73.9491052722911
1556.09572749343,-69.7262816384724,1556.09572749343,-70.3001436894655
1556.09587736029,-72.828817123806,1556.09587736029,-70.2100109653335
1556.09603117104,-70.4515710138489,1556.09602722718,-67.3107034251658
1556.09618103796,-70.828439496726,1556.09618498182,-67.954367419281
1556.09633484877,-67.4670535117212,1556.0963309049,-67.988723792488
1556.09648077188,-71.0026015805654,1556.09648471575,-69.495836705969
1556.09663458275,-71.7720668548484,1556.09663458275,-70.4423950305795
1556.09678839365,-70.9741904106277,1556.09678839365,-68.9823428319059
1556.09693826072,-69.0525849606762,1556.09693826072,-70.5420511149674
1556.09709207168,-71.2425674956974,1556.09708812781,-68.0430115213385
1556.09723799493,-68.9867229614385,1556.09723799493,-69.6847413385409
1556.09739180595,-70.1499715122081,1556.09739574982,-68.9162926752598
1556.097545617,-70.2731981635023,1556.09754167313,-66.1408625301707
1556.09769548421,-67.1054935771442,1556.09769942809,-69.4701909347189
1556.09784535145,-65.9695869554528,1556.09784929533,-69.3407302072147
1556.09799916259,-71.5167994061779,1556.09799521872,-69.5335799000677
1556.09815297377,-68.3624914818087,1556.09814902989,-69.7342999995449
1556.09830284109,-71.9336621644136,1556.09829889721,-68.6300845270489
1556.09845665232,-72.0476361918218,1556.09845665232,-68.6035948751279
1556.09860257583,-74.5369451973581,1556.09860257583,-67.940994012433
1556.09875638712,-70.6589524790128,1556.09875638712,-68.646356616517
1556.09890625456,-68.573080410722,1556.09890625456,-68.5894986086805
1556.09905612203,-71.7189546685764,1556.09906006591,-68.9343511303538
1556.09920993342,-67.5013245287021,1556.0992138773,-69.1776239681265
1556.09936374483,-69.2798512335538,1556.09936768871,-70.4298311660605
1556.09951361239,-66.4402463169865,1556.0995096685,-67.6956970381586
1556.09966347997,-70.5238521366193,1556.09966347997,-70.8799699358173
1556.09981729148,-70.317073532355,1556.09981334759,-68.0908911575194
1556.09996715912,-71.4936850800918,1556.09997110301,-69.7911576027343
1556.10012097068,-70.926551097133,1556.10012097068,-70.5935561484469
1556.1002668945,-71.6154198102426,1556.10027083839,-65.4801789110788
1556.10042465001,-71.4346132696203,1556.10042070612,-69.8307523215416
1556.10057057388,-71.1196104715549,1556.10057451777,-69.0522461566624
1556.10072438557,-67.9130997592658,1556.10072438557,-67.1607587642699
1556.10087425339,-69.658604787414,1556.10087819728,-70.7744639019211
1556.10102412124,-70.0496665974352,1556.10102412124,-70.2677147838577
1556.10117793301,-69.7766289065266,1556.10117793301,-71.52094802192
1556.10132780092,-70.8723742545103,1556.10132780092,-67.7466200031054
1556.10148161275,-69.124369053287,1556.10148161275,-68.9180857163497
1556.10163542461,-71.9453656781463,1556.10163148071,-68.720475307818
1556.1017852926,-71.3155820420343,1556.10178134871,-69.183757472329
1556.10193910453,-70.2045824093356,1556.10193910453,-68.9868354527716
1556.10208502868,-68.2468291548833,1556.10208897258,-69.6075404967966
1556.10223884066,-69.4876059043096,1556.10223884066,-70.4226000810154
1556.10238870878,-72.0321139654144,1556.10238870878,-71.2723059562597
1556.10253857692,-70.6900667478219,1556.10253857692,-66.9068333896039
1556.10269633289,-73.3118242202397,1556.10269633289,-69.9216475066387
1556.10284225719,-69.864693172417,1556.10284620109,-69.9449871887011
1556.10300001322,-70.6191037343783,1556.10299606932,-69.436637988967
1556.10314593758,-69.2148389029537,1556.10314593758,-69.1900634885958
1556.10329580586,-72.418420883808,1556.10329580586,-69.4533396817479
1556.10344961808,-72.2591108772145,1556.10345356199,-69.6349222504656
1556.10359948643,-71.0104670974034,1556.10359948643,-71.4178716366633
1556.10376118652,-68.4755578432497,1556.10375724262,-70.4109312978334
1556.10390316711,-72.5836154274046,1556.10390316711,-68.9280741544202
1556.10405303555,-70.3545693305461,1556.10405303555,-67.4728723018642
1556.10421079182,-69.9779039594954,1556.10420684792,-68.2235333857837
1556.10436066032,-70.8890744105321,1556.10435671641,-70.5342319521686
1556.10451052884,-69.7553013787039,1556.10451052884,-66.8131179852452
1556.10466039739,-69.0502861480182,1556.1046643413,-69.9963983808121
1556.10481026597,-68.9922195928307,1556.10481026597,-69.7727652591072
1556.10496407849,-68.4466142536361,1556.10497196631,-67.4563467169592
1556.10511394713,-71.1579743638807,1556.10511394713,-68.3117497106169
1556.1052677597,-46.4863209727877,1556.1052677597,-69.0372857895746
1556.10542157231,-44.0138277536251,1556.1054176284,-65.8503259247559
1556.10556749713,-46.9431003248964,1556.10556749713,-71.3906732691846
1556.10572525371,-43.3122959172717,1556.10572525371,-69.1382538951472
1556.10587117858,-43.5997238339246,1556.10587117858,-69.5010666322762
1556.10602893522,-45.215583997716,1556.10602499131,-70.932374680201
1556.10617486015,-44.3355847913462,1556.10617486015,-66.5974333243957
1556.10632472902,-44.3612985122117,1556.10632472902,-67.8779281929178
1556.10647854184,-44.8677922657633,1556.10648248576,-72.0186633644965
1556.10662841077,-46.7442018865791,1556.10662841077,-69.4908309447428
1556.10678222365,-45.2457749238947,1556.10678222365,-70.2298021286338
1556.10693603656,-46.6604662097178,1556.10693209263,-67.4127877562247
1556.10708590557,-45.0267420556131,1556.10708196165,-69.8756816562081
1556.10723577462,-43.2503316054769,1556.10723577462,-69.4697177981221
1556.10738564369,-44.4036883169307,1556.10738958762,-70.4320238587422
1556.10754340065,-43.8234829395567,1556.10753945672,-70.3302663691586
1556.10768932586,-46.6677441424234,1556.10768932586,-69.4571087406659
1556.10783919502,-43.7621691891822,1556.10783919502,-71.105393261227
1556.10799300814,-44.7643091466788,1556.10799300814,-71.9179584262268
1556.10814287736,-45.0670765982083,1556.10814287736,-71.5819580598086
1556.10829669054,-44.4489545677664,1556.10830063446,-68.246136542007
1556.10844655982,-44.3196068700347,1556.10844655982,-67.4488494963813
1556.10859642912,-53.4188249864677,1556.10860037305,-69.7105817975693
1556.10875024239,-72.4270265521811,1556.10875024239,-71.9493751218776
1556.10890405569,-71.5531450473789,1556.10890011176,-68.6762148855807
1556.10905392509,-70.1624611792356,1556.10906181295,-66.9920930372045
1556.10920379451,-70.8646051875266,1556.10921168238,-69.5017117378723
1556.10935366397,-71.1442995587055,1556.1093576079,-70.6801732222338
1556.10950747738,-68.7007033383462,1556.10950747738,-66.6092566727674
1556.10966129083,-69.0474419559417,1556.10966129083,-69.4443273496409
1556.10981510431,-70.5232887404399,1556.10981116037,-71.3560460503925
1556.10996102994,-70.3615536400402,1556.10996102994,-69.4734968123744
1556.11011484348,-70.17992299887,1556.11011484348,-67.7787887889876
1556.11026471311,-70.8234392492561,1556.11026865705,-70.5444063995707
1556.11041852671,-70.0837020364333,1556.11041458277,-69.8215230249371
1556.11057234034,-67.9726133594469,1556.1105683964,-69.62825024494
1556.11071826611,-71.3037117172058,1556.11072221006,-67.8673245781114
1556.1108720798,-67.005819210465,1556.11086813586,-70.3239774367245
1556.11102589352,-70.3832719152529,1556.11102194958,-69.0546852376946
1556.11117181938,-68.4095518054643,1556.11117181938,-70.8065397196251
1556.1113295771,-73.101033240741,1556.11132563316,-68.9873049082999
1556.11147550302,-71.2136186896401,1556.11148339091,-69.9570116053847
1556.11162537291,-72.3692891116649,1556.11162537291,-72.3452759909289
1556.11177918678,-71.5884224895562,1556.11178313073,-69.329248404013
1556.11192905673,-69.9992491287422,1556.11192905673,-67.3221253319075
1556.1120868146,-70.8724221432053,1556.11208287066,-69.3865287305946
1556.11223274067,-70.8088142001794,1556.11223274067,-68.9496953626211
1556.1123826107,-70.9670491752116,1556.1123826107,-68.098819062576
1556.11254036867,-69.9998134272757,1556.11253642472,-69.4370498679729
1556.11268629482,-73.5307371869884,1556.11268629482,-68.7666901334268
1556.11284010889,-71.6340054160347,1556.11284010889,-70.1670297816203
1556.11298997905,-68.3918193946728,1556.11298997905,-70.3584723051896
1556.11314379318,-69.0820726445091,1556.11314379318,-68.8075056273183
1556.1132936634,-65.793455483545,1556.1132936634,-69.1230708103228
1556.11344353364,-67.000137521574,1556.11344353364,-69.3202065435711
1556.11359734786,-69.209798475968,1556.11359734786,-69.3999085453953
1556.11375116212,-70.2139431041066,1556.11374721817,-69.6307302302199
1556.11389708849,-70.2523255594099,1556.11389708849,-69.030726605787
1556.11405090281,-70.3973092488872,1556.11405090281,-70.3056369583357
1556.11420471716,-69.784642585021,1556.11420471716,-71.5995632498552
1556.11435853153,-72.0546084784023,1556.11435853153,-70.9976172847268
1556.11450840198,-70.2200695369658,1556.11450840198,-66.1816460649962
1556.11465827246,-71.1245105350858,1556.1146543285,-67.6780170601223
1556.11481208692,-71.2674938978479,1556.11480814296,-69.1016958556705
1556.11496195746,-70.2152888190577,1556.11496195746,-69.3361077826987
1556.11511182802,-71.4317902718066,1556.11511182802,-70.3001969005435
1556.11526169861,-69.5018817908833,1556.11526169861,-69.3174915871246
1556.11541156923,-70.421478353059,1556.11541156923,-67.3566489866921
1556.11556932781,-71.4568365758729,1556.11556538385,-69.3063306678948
1556.11571919849,-69.9307154127141,1556.11571525453,-67.4540552114215
1556.1158690692,-69.9336771780457,1556.1158690692,-66.3886466551618
1556.11601893994,-68.1774711444453,1556.11602288391,-66.4827606981925
1556.11617275468,-72.1309522061639,1556.11617669864,-66.1663708488616
1556.11632656944,-73.3704389451263,1556.11632262547,-68.0936663685338
1556.11647644027,-70.0343736587169,1556.11647644027,-70.1034992069824
1556.11663025509,-65.6229952489667,1556.11663025509,-67.872654769376
1556.11677618201,-69.9476426441002,1556.11677618201,-71.4871494821917
1556.11692605292,-70.4267469352068,1556.11692605292,-68.8620295212858
1556.11707986783,-70.0860579920041,1556.11707986783,-67.7373986143148
1556.11722973881,-70.2648742930289,1556.11723368278,-71.086349625192
1556.11738355378,-70.4523570062058,1556.11738355378,-69.4477849281633
1556.11753736879,-67.944191294544,1556.11753736879,-64.7335827574678
1556.11768723984,-72.0769584675655,1556.11768723984,-67.9941289689705
1556.11783711093,-71.4450670669095,1556.11784105491,-68.3375017898996
1556.11798698205,-68.4087374785597,1556.11798698205,-70.4228386862204
1556.11814079717,-70.1557260570831,1556.11814079717,-68.0624959339723
1556.11829066835,-70.907150630132,1556.11829461233,-70.69909160272
1556.11844053955,-70.1915780457348,1556.11844448353,-69.4457868770437
1556.11859829875,-71.0732638794693,1556.11859435477,-70.150393831712
1556.11874422603,-70.1092924094279,1556.11874422603,-69.0916484007078
1556.11889804131,-71.3703975149359,1556.11889804131,-69.824793226654
1556.11904791263,-68.3965406741265,1556.11904791263,-72.1684579519748
1556.11919778398,-71.5061617721639,1556.11920172796,-69.8438890928443
1556.11935554333,-70.8412054532109,1556.11935159934,-66.8560043706896
1556.11950935872,-71.9701179725786,1556.11950147075,-67.9234478065339
1556.11965923016,-70.1793308900341,1556.11965923016,-67.2253285099071
1556.11980910163,-69.4974817018859,1556.11980515764,-68.8290018407172
1556.11995897312,-71.2768224092458,1556.11995897312,-67.9031968255763
1556.12010884465,-70.1312077867166,1556.12011278864,-67.9325046773127
1556.12026266019,-71.5231053330453,1556.12025871621,-69.8016531618754
1556.12041253178,-71.8191300839702,1556.12041647577,-70.3679165897805
1556.12056634738,-70.2665528246482,1556.12056240339,-70.5481798105614
1556.12071227503,-69.2179704511968,1556.12071621903,-67.1089252198287
1556.1208660907,-71.0344470423629,1556.1208660907,-69.9864054759622
1556.1210159624,-69.5273477924829,1556.12101990639,-70.5585609903589
1556.12116977812,-70.2234933318979,1556.12117372211,-69.6364709630953
1556.12131964988,-70.4036007618539,1556.12131964988,-71.6395775260062
1556.12146952167,-69.5797780991373,1556.12147346566,-69.2386528647434
1556.12162333748,-70.9968334557669,1556.12162333748,-68.1071252791459
1556.12177715332,-70.3982466358896,1556.12177715332,-68.6803079635153
1556.1219270252,-71.5503246376112,1556.1219270252,-70.7798204347938
1556.1220808411,-69.7086306894688,1556.1220768971,-68.2249975077737
1556.12223071304,-73.5055963214111,1556.12222676904,-66.509299582909
1556.122380585,-69.4344655911602,1556.122384529,-71.0187465963422
1556.12253440099,-70.7416314749491,1556.12253045699,-71.3768300554071
1556.12268821702,-69.9001743860481,1556.12268427302,-68.2633424820312
1556.12283808907,-70.9115808072985,1556.12283414507,-65.9579582645401
1556.12299190515,-59.4078123130827,1556.12298796115,-70.8293689522529
1556.12314177726,-68.9614277222011,1556.12313783326,-70.3767401192929
1556.1232877054,-72.0452353893443,1556.1232877054,-71.3965878184832
1556.12344152157,-69.8835986957304,1556.12344152157,-68.3113417671175
1556.12359139377,-72.2344237249667,1556.12359533777,-69.6294492494689
1556.12374126599,-70.4510350757292,1556.12374126599,-65.9847344724276
1556.12389902626,-71.4999579895926,1556.12389508225,-68.9794291461795
1556.12404495454,-69.9967640228316,1556.12405284255,-68.9617074424943
1556.12419877086,-70.3202470378916,1556.12419877086,-69.9821436810881
1556.1243486432,-69.058318001031,1556.1243486432,-67.4756968843391
1556.12450245958,-72.5030093707744,1556.12450245958,-68.3181582695403
1556.12465627599,-71.0823704230548,1556.12465627599,-68.7668388564194
1556.12480220441,-70.72245492169,1556.12480220441,-68.5958114224528
1556.1249599649,-68.0172364796184,1556.1249599649,-69.6214019425649
1556.12510983739,-71.3815327433768,1556.12510589337,-68.4356149223688
1556.12525970991,-71.8689500119381,1556.12526365392,-68.1471975678761
1556.12540958245,-69.6915546278289,1556.12540958245,-69.4918461881277
1556.12556339904,-71.6573164218948,1556.12556339904,-68.3090738907684
1556.12571327165,-70.2545060094303,1556.12571327165,-66.007790417691
1556.12586314428,-69.6757561861618,1556.1258670883,-70.7547105762617
1556.12601301695,-70.726834822432,1556.12601301695,-69.2080023717567
1556.12617077768,-69.7325199662813,1556.12616683366,-69.3708512432679
1556.1263206504,-74.4646224957416,1556.1263206504,-67.3196966717445
1556.12647052315,-70.7894530490674,1556.12647446717,-69.4854109660665
1556.12662039593,-70.0586551415415,1556.12662039593,-67.0309116178497
1556.12677421276,-69.1450300639145,1556.12677421276,-69.738898886561
1556.1269240856,-69.3518100748614,1556.12692802962,-68.0239164531276
1556.12707790249,-70.8527796499393,1556.12707790249,-70.4927595829959
1556.12722777539,-70.4697480929518,1556.12722777539,-69.0985868430385
1556.12738553636,-69.5382075261467,1556.12737764831,-68.0019310393781
1556.1275314653,-69.2306902444234,1556.12752752127,-67.5527693971516
1556.12768528231,-71.2456493254215,1556.12768133828,-71.3973109543368
1556.12783515532,-66.9868673517783,1556.12783909935,-68.9843529851962
1556.12798897239,-69.142708362751,1556.12798897239,-68.8089022380807
1556.12813884546,-68.7933117794867,1556.12813884546,-70.0460825472684
1556.12828477454,-71.4039217753772,1556.12828871857,-67.1506861083411
1556.12844253573,-70.4381675219092,1556.1284385917,-70.2664103207385
1556.12859240889,-71.8590209774263,1556.12858846486,-67.2606458126564
1556.12874622611,-72.2993845814638,1556.12874228208,-70.6614263387333
1556.12889215529,-71.6480175991559,1556.12889215529,-71.115096686433
1556.12904202854,-70.1622003124891,1556.12904202854,-69.1803667031272
1556.12919978988,-70.7033778615183,1556.12919584585,-67.5362254017775
1556.12934571915,-72.149009601328,1556.12934571915,-70.1307176991119
1556.12950348056,-68.4348361480467,1556.12949953652,-68.0301896498921
1556.12964940989,-70.8104335016992,1556.12965335392,-70.7658245397983
1556.12979928328,-71.9865580339686,1556.12979928328,-70.0272974693834
1556.12995310074,-68.853206736424,1556.12995310074,-66.9371980626681
1556.13010297419,-66.8633958240013,1556.13010297419,-68.8128570080686
1556.13025679171,-68.7946160040853,1556.13026073575,-67.4320104848971
1556.13040666522,-72.8029214281205,1556.13040666522,-66.632017324335
1556.1305604828,-70.2947459161598,1556.1305604828,-69.8961780398944
1556.13071430041,-67.3586221768406,1556.13071035637,-71.8382003788873
1556.13086022996,-70.9703180958384,1556.13086022996,-69.599067234035
1556.13101404763,-70.9121293628578,1556.13101404763,-66.3304651630487
1556.13116392129,-69.3151532896739,1556.13116786533,-68.9815127973372
1556.13131773902,-71.6678106187744,1556.13131773902,-72.008412821837
1556.13146761273,-68.2248382434592,1556.13146761273,-69.9743772134672
1556.13162143052,-69.565646395694,1556.13161748647,-69.8944321196753
1556.13177130429,-69.2496079659323,1556.13177130429,-70.1154890543966
1556.13192117809,-70.8692838629267,1556.13192512214,-67.9992307595852
1556.13207499597,-71.0955686097884,1556.13207105192,-71.9691812632616
1556.13223275793,-72.6005077186089,1556.13222486983,-72.3558441703611
1556.13237474372,-72.0686156074464,1556.13237868777,-71.3837975355525
1556.13252856169,-67.8368288713384,1556.13252856169,-67.590480197855
1556.13267843564,-72.521132204467,1556.13268237969,-69.2642497563654
1556.13283225367,-71.5695601927197,1556.13283225367,-70.6248783435882
1556.13298607172,-70.5122658655639,1556.13298212767,-72.0833217070905
1556.13313200171,-70.3961015405733,1556.13313200171,-68.7990139473292
1556.13328581982,-71.09398578592,1556.13328581982,-69.278644146997
1556.13343963797,-71.6326001063957,1556.13343963797,-67.842931150736
1556.13358556804,-70.040358604279,1556.1335895121,-70.029110071748
1556.13373938625,-73.2801885633489,1556.13373938625,-69.9408046689266
1556.13388926043,-71.0956425095059,1556.13388926043,-68.6050031022261
1556.1340430787,-70.4086210570614,1556.1340430787,-69.9452793663483
1556.13419689699,-70.1040156702778,1556.13419689699,-68.5912150641813
1556.13434677126,-71.1726935117326,1556.1343428272,-68.0393399800929
1556.13449664556,-68.8965537065397,1556.13449664556,-67.9147094255635
1556.13465046395,-69.9512110368818,1556.13465440801,-66.902247743148
1556.1348003383,-72.5057294020154,1556.13480428237,-69.6723776281837
1556.13495021269,-70.3866345706917,1556.13495021269,-66.3697649193598
1556.1351000871,-71.8748692530386,1556.13510403117,-71.1654513490721
1556.13526179374,-70.3222615827142,1556.13525784967,-70.1895000708851
1556.13540772415,-70.6548220781755,1556.13540378008,-67.5663745803175
1556.13555759865,-71.6194971399765,1556.13556154271,-68.4095406419459
1556.13571141725,-71.5126887855776,1556.13571141725,-69.0157456651447
1556.13586129181,-74.8128637245375,1556.13586523587,-67.0369783678962
1556.13601511046,-71.3109976012204,1556.1360111664,-69.3769609787512
1556.13616104101,-71.9167969155935,1556.13616498508,-71.2092336043069
1556.1363188038,-71.0395585422871,1556.13632274787,-67.3467662634829
1556.13646867848,-69.6022110825785,1556.13646473441,-68.9336050147093
1556.13661460911,-71.3343067369859,1556.13661460911,-68.2512550249786
1556.13677237199,-67.8440692495001,1556.13676842792,-68.6647029027114
1556.13692224676,-72.4409365419696,1556.13692224676,-66.1482278830462
1556.13707212155,-72.5187524910494,1556.13707212155,-72.1995009754731
1556.13722199637,-68.62509715716,1556.13722199637,-68.535662204551
1556.1373758153,-70.6515500741351,1556.1373758153,-70.0756807538309
1556.13752569018,-67.3708504385777,1556.13752963426,-69.3646125337998
1556.13767556509,-72.2898450211918,1556.13767556509,-66.6268262351119
1556.13782938411,-72.9687359785281,1556.13782938411,-68.3081010841778
1556.13797925907,-68.9918770186779,1556.13797925907,-71.3045500661375
1556.13812913407,-69.1298667145461,1556.13813307815,-71.1134098555813
1556.13828295318,-73.0632404439871,1556.13828295318,-70.0158122879272
1556.13843282823,-68.5553086317465,1556.13843677231,-69.9759318041121
1556.1385866474,-68.9291787082271,1556.13859059148,-68.7424905390423
1556.13874046659,-72.3241423239524,1556.13874441068,-68.2251215253566
1556.13888639766,-74.1683620844831,1556.13888639766,-69.3715321925341
1556.139044161,-70.8167437111832,1556.13904021691,-69.3485907641135
1556.13919009211,-71.3153697523244,1556.13919009211,-65.9616255202416
1556.13934391143,-71.9276231686701,1556.13934391143,-70.0108514442052
1556.13949378669,-70.0666038885365,1556.13949378669,-69.2863879688643
1556.13964366198,-68.4392819116474,1556.13964366198,-66.9794436127307
1556.13980142547,-69.3275773370734,1556.13980142547,-69.940862020228
1556.13994735673,-71.2510187876798,1556.13995130082,-70.5789028085305
1556.1401011762,-71.0345377066171,1556.1401011762,-70.2662532471309
1556.14025499569,-69.9420850546514,1556.1402510516,-69.3748679436691
1556.14040487113,-68.5748787271533,1556.14040092704,-67.4250901309949
1556.14055474659,-69.0236019516779,1556.14055869068,-69.4616178316062
1556.14071251027,-71.9640518034877,1556.14070462208,-67.9723445860874
1556.1408584417,-71.8714179406239,1556.1408584417,-67.6233317135125
1556.14100831725,-70.2421110031712,1556.14100831725,-68.6597843293825
1556.14115819283,-64.4681551462884,1556.14116213693,-66.7361463902446
1556.14131595663,-68.9450401793521,1556.14131595663,-67.9533501650509
1556.14146188818,-72.8494849897368,1556.14146188818,-67.0667555285698
1556.14161965204,-72.2106697081135,1556.14161965204,-67.3428020990262
1556.14176952774,-70.6784322844243,1556.14176558364,-67.7882271601241
1556.14191545937,-71.6991527070676,1556.14191940346,-69.5810688438533
1556.14206927922,-71.6813810241487,1556.14206927922,-67.1984293420194
1556.1422270432,-70.5187302001535,1556.142219155,-70.0554262943218
1556.14237297492,-67.6130022853721,1556.14237297492,-66.4453772173418
1556.14252285076,-70.2604073871675,1556.14252679486,-70.874881161124
1556.14267667074,-69.963688535213,1556.14267272663,-68.5011778222996
1556.14283049074,-71.9180532896994,1556.14282654664,-69.7726274730605
1556.14298036667,-68.3768548550709,1556.14297642257,-69.0670152212561
1556.14313418674,-72.92659635407,1556.14313024263,-65.7617375656931
1556.14328406273,-69.558064445238,1556.14328406273,-67.8811604738277
1556.14343393875,-70.6531425036244,1556.14343393875,-69.9351937374127
1556.1435838148,-71.498010648638,1556.1435877589,-71.9289741900397
1556.14374157909,-70.8449635020345,1556.14373763498,-70.1447411804188
1556.14388751109,-71.3195252690497,1556.14388751109,-71.4661405261011
1556.14403738722,-70.3113106228023,1556.14403738722,-64.9966904159385
1556.1441912075,-73.4289996856889,1556.1441912075,-67.3368789868611
1556.14434108369,-70.4391938386093,1556.14434108369,-68.9041762496876
1556.14449884813,-71.3561039713687,1556.14449490402,-71.0439844937962
1556.14464478028,-70.8194263808217,1556.14464478028,-70.5072131894151
1556.14479465656,-72.2227133393936,1556.14479465656,-67.4411426093955
1556.14494453287,-71.6306030896677,1556.14494453287,-71.3290333089014
1556.14510229743,-70.8339281153739,1556.14509835332,-70.4861128711432
1556.1452521738,-71.0882408951657,1556.14524822969,-69.1740536076574
1556.14540993843,-70.4858430128029,1556.1454020502,-68.8544110651948
1556.14555587075,-70.5156643724998,1556.14555587075,-66.3763064928857
1556.1457057472,-68.7800656832352,1556.14570969132,-70.4909694738872
1556.14585562369,-70.3679078774336,1556.14585562369,-68.1332836731469
1556.14601338844,-70.9725083384662,1556.14600944432,-68.5160037809737
1556.14615932087,-69.9249975795719,1556.1461672091,-71.871050356801
1556.14631314156,-69.7748585569101,1556.14630919744,-69.7200376678349
1556.14645907404,-70.1107629521924,1556.14646301816,-68.0490600132641
1556.14661289479,-69.9554988520116,1556.14661289479,-67.8499829890241
1556.14676277145,-70.1322918219859,1556.14676671558,-70.5383070969985
1556.14691659227,-70.7991147750131,1556.14691659227,-72.0502780520249
1556.14706646898,-70.1494427121142,1556.14707041311,-69.0151583198814
1556.14722028986,-70.4066268663258,1556.14721634573,-66.6924476607525
1556.14737411076,-70.9030623228227,1556.14737411076,-64.7000148494944
1556.14752398757,-70.6048223417034,1556.14752398757,-68.7903893230971
1556.1476738644,-68.5327496470766,1556.1476738644,-65.6740116865291
1556.14782374127,-70.0582682381876,1556.14783162952,-68.7357325778141
1556.14797361816,-70.9758004782125,1556.14797361816,-66.0593465587128
1556.14812743921,-72.2079465794016,1556.14812743921,-67.6693099690931
1556.14827731616,-71.3849782101714,1556.14827731616,-66.9019709839912
1556.14843508141,-71.1160653569057,1556.14843113728,-66.0056978233511
1556.14858495842,-69.6189453979388,1556.14858495842,-68.8855484838917
1556.14873483546,-72.9528156574362,1556.14873089133,-70.3268526668987
1556.1488926008,-72.1678724521067,1556.14888471253,-67.3750012562423
1556.14903458963,-70.5886894423628,1556.14903458963,-70.2223268449398
1556.14918841089,-69.1314191392736,1556.14918841089,-69.8366956824505
1556.14933828804,-72.9041689739995,1556.14934223218,-70.0941453210015
1556.14948816523,-71.8378615438385,1556.14948816523,-69.7577678741423
1556.14964198658,-69.4395187972474,1556.14964593072,-68.9117332166919
1556.14979580796,-70.2761595729424,1556.14979580796,-68.9235833197168
1556.14994568524,-69.3173679512882,1556.14994568524,-71.2815019818339
1556.15010345082,-65.958633478224,1556.15009556254,-68.0210393539187
1556.15024543987,-71.1927622357878,1556.15024543987,-68.3528371747392
1556.15039926137,-72.5073749792501,1556.15039926137,-66.243896280242
1556.15054913876,-71.8249200898056,1556.15054913876,-68.4124155378988
1556.15070296032,-72.1315627567702,1556.15070296032,-69.5635382424888
1556.15086072606,-68.6337172801898,1556.15085283777,-66.9522476533258
1556.15100271525,-69.8271329906979,1556.15100271525,-69.3718625654023
1556.1511565369,-70.9234266062102,1556.1511565369,-70.3752334983889
1556.15130641443,-68.4776115516377,1556.15131035858,-71.8371368561702
1556.15146418029,-70.7681046606953,1556.15146418029,-69.7225649187943
1556.15161405789,-67.8233008533297,1556.15161011374,-69.9817887032223
1556.15176393551,-70.1585538253329,1556.15176393551,-71.1124251669515
1556.15191381316,-71.4621278183027,1556.15191381316,-67.8908676718513
1556.15206369084,-71.6253481959171,1556.15206369084,-69.9881974348869
1556.1522175127,-68.5647328918769,1556.1522175127,-67.839674630109
1556.15236739044,-70.550868443373,1556.15236739044,-67.8263138517102
1556.15251726821,-69.993911957183,1556.15252121236,-68.3973652837063
1556.15267897847,-67.5145329869456,1556.15267503432,-68.2152981116337
1556.15282491214,-70.9039133544518,1556.15282096799,-68.9297379126732
1556.15297479,-73.7526131971714,1556.15297479,-68.0369576111961
1556.15312861204,-71.442574393741,1556.1531325562,-64.4685267649157
1556.1532745458,-68.5599898362931,1556.1532745458,-69.9079859456626
1556.1534283679,-71.1275177077844,1556.1534283679,-69.307430745477
1556.15357824587,-70.0489461086975,1556.15357824587,-69.0429341674659
1556.15373206803,-71.6101189807229,1556.15373995635,-66.3216014614504
1556.15388589022,-70.7428510951263,1556.15388589022,-66.2566941186288
1556.15403182413,-70.5211224341709,1556.15403182413,-68.0414613277074
1556.15418959054,-71.4745897668397,1556.15418564638,-67.130089045791
1556.15433552449,-70.5127106305225,1556.15433946866,-68.3290389651134
1556.15449723513,-69.1319480347079,1556.1544893468,-67.4115004730733
1556.15464316914,-71.7845122158913,1556.15463922498,-69.2043955702993
1556.15478910319,-70.431554740902,1556.15479699152,-69.5288474324855
1556.15494686975,-71.7826790596718,1556.15494292559,-70.3969067966204
1556.15510069218,-72.3167809837752,1556.15509280385,-69.4141433148541
1556.15524662631,-69.8395886646496,1556.15525057048,-68.7533013056857
1556.1554004488,-72.3197319639838,1556.15539650464,-69.4344913278309
1556.15554638299,-70.352393575443,1556.15554638299,-67.2013637895368
1556.15570020554,-72.2720278311089,1556.15570020554,-69.2462789755502
1556.15585402812,-69.9815341127387,1556.15585008395,-69.8133811946279
1556.15600785073,-69.7514170339691,1556.1560117949,-70.190498779863
1556.15615378503,-69.7214270683542,1556.15615378503,-67.6009386070207
1556.1563076077,-71.7036082991359,1556.1563076077,-68.911772557456
1556.15645748622,-71.6675775947237,1556.1564614304,-72.0483683180346
1556.15660736478,-72.0405565514169,1556.15660736478,-69.9069489683052
1556.15676907589,-69.7104881325075,1556.15676513171,-66.0836318923573
1556.15691106615,-70.6882979689358,1556.15691501033,-68.1323346168029
1556.15706883315,-72.0682763457127,1556.1570609448,-70.5164842236858
1556.15721871182,-69.9675775943617,1556.15721476765,-69.766025021017
1556.15736859053,-71.4731964765378,1556.15736464635,-71.1478113752896
1556.15751846926,-71.6798694302088,1556.15752241343,-68.865562610755
1556.15766834802,-71.3709577932613,1556.15766834802,-68.0216513512113
1556.15781822681,-70.9976336193929,1556.15781822681,-71.0246741695846
1556.15797599399,-68.9543044023625,1556.15797599399,-67.0323134291185
1556.15812192865,-71.1707492274803,1556.15812587284,-68.9315128964165
1556.15827969589,-71.058717856524,1556.15827575171,-68.6449034940905
1556.15842563062,-25.0413938742746,1556.15842563062,-65.5477310120736
1556.15857945374,-25.8981338929991,1556.15857945374,-70.610118479923
1556.1587293327,-68.4302921724854,1556.15873722107,-68.5337222375482
1556.1588792117,-71.2404717978779,1556.1588792117,-70.1797991368936
1556.15904092328,-69.3300033062784,1556.15903697909,-69.9313330998276
1556.15918685814,-72.688916309745,1556.15918685814,-68.4616121848696
1556.15934068141,-71.3937263006178,1556.15933279304,-70.6514647998541
1556.15948661634,-72.7580890487525,1556.15949056053,-71.4505780945057
1556.15963649548,-69.3678806239416,1556.15963649548,-70.815507765784
1556.15979426302,-69.4961511876552,1556.15979031884,-71.4402720591089
1556.15994019803,-69.8544593666178,1556.15994019803,-71.7146808996808
1556.16009402145,-69.5224397594199,1556.16009007726,-67.9978367385388
1556.16024390071,-68.7599093841668,1556.16024390071,-65.9553520520449
1556.16039772419,-71.5748785632296,1556.16040166838,-67.0270257614238
1556.1605476035,-71.079906100916,1556.1605476035,-68.4408703455827
1556.16070537123,-72.3112492549555,1556.16069748285,-68.6954249523858
1556.16085130641,-70.9199234578637,1556.16084736222,-71.3326606896508
1556.16100907421,-71.9848723746573,1556.16100907421,-70.9235994183772
1556.16115500945,-69.216547931711,1556.16115500945,-71.8600134496685
1556.16130488891,-67.9951813653303,1556.1613088331,-70.1790706784655
1556.16145871259,-72.2016412541874,1556.1614547684,-69.3615534576246
1556.16160464792,-72.4793853331455,1556.16161648051,-71.6402694315474
1556.16175847166,-72.6539120281079,1556.16175847166,-69.0058782116873
1556.16190835124,-73.2342617424325,1556.16191229544,-69.5762758804416
1556.16206217505,-69.5850040361797,1556.16207006345,-69.2216307930264
1556.16221205468,-72.1783291386692,1556.16221205468,-68.1121057637698
1556.16236193435,-69.2515929020891,1556.16236193435,-69.3023177248244
1556.16251970245,-70.4016633046745,1556.16252364665,-69.3389946334759
1556.16266958217,-71.3149824420124,1556.16266563797,-69.1620113890599
1556.16281946193,-72.7029228348692,1556.16281946193,-70.5457395027948
1556.16296934171,-70.264827989405,1556.16296934171,-68.9423057324815
1556.16312316572,-69.4678710540785,1556.16312316572,-68.5397458665633
1556.16327304557,-70.1294689469462,1556.16327304557,-68.639814162217
1556.16342292543,-72.4239316306522,1556.16342292543,-68.2625774568415
1556.16357674954,-71.7322548396408,1556.16358069375,-67.752596830293
1556.16372662947,-71.6020593926669,1556.16372662947,-67.7334733551505
1556.16388045364,-70.3035677672067,1556.16388045364,-69.2206728630262
1556.16403033362,-70.4594452501034,1556.16403033362,-69.0125161630592
1556.16418021364,-71.6199981166454,1556.16418415785,-68.7212710884571
1556.16433403789,-69.1412673423686,1556.16433798211,-70.9214256286233
1556.16448391797,-70.2315310550346,1556.16448786218,-68.4498155523431
1556.16463379807,-72.1919841273795,1556.16463379807,-69.6412571881693
1556.16478762242,-70.8548903006822,1556.16479156663,-71.8487246531014
1556.16493750258,-71.0739398812272,1556.16494144679,-66.6495842792398
1556.1650952712,-70.5621702627574,1556.1650952712,-69.2251984097244
1556.1652412072,-72.2676223695165,1556.16524515142,-67.8858869765306
1556.16539503167,-70.5997175391252,1556.16539108745,-67.3364433933326
1556.16554885616,-70.7169425110581,1556.16554491195,-69.3956757986931
1556.16569479225,-68.4506320017412,1556.16569479225,-69.0972884327804
1556.16584861681,-70.6024783457836,1556.16584861681,-68.4919175454127
1556.16599849717,-70.8529420857806,1556.16599849717,-67.9040589273288
1556.16614837757,-71.8423459331295,1556.16614837757,-68.0620256343558
1556.16630614644,-70.1222527693633,1556.16630220221,-68.6623071417547
1556.16645602689,-73.5611590225565,1556.16645602689,-66.2020868403007
1556.1666098516,-70.272315063308,1556.1666098516,-65.9791683289919
1556.16675578788,-72.3817973119433,1556.16675578788,-70.2267990658747
1556.16690961265,-69.8756869979508,1556.16690566842,-66.3139204766563
1556.16706343744,-69.6298836024988,1556.16705949322,-67.1495535444461
1556.16720937382,-70.6818079650995,1556.16720937382,-64.6834671400714
1556.16736319867,-70.3843604987926,1556.16736319867,-69.6529002414194
1556.16751702356,-67.4367149746621,1556.16751702356,-70.281105796769
1556.16766296002,-72.9681650554387,1556.16766690424,-67.034170611469
1556.16781678496,-68.6964625155009,1556.16782072919,-66.169243351393
1556.1679666657,-69.7812615638566,1556.1679666657,-68.5995356961815
1556.16812049071,-70.1753015110195,1556.16812443494,-69.3690224655581
1556.16827037151,-71.4860104291426,1556.16827431574,-70.7367854656179
1556.16842419658,-72.6130408530326,1556.16842025234,-68.8016475046698
1556.16857407744,-72.2866173783786,1556.16857802167,-67.2741434068193
1556.16872395833,-73.2481450650987,1556.16872790256,-67.7220021284357
1556.16887778348,-71.2180344631192,1556.16887778348,-67.2500529402068
1556.16902766443,-70.5712076873554,1556.16903160867,-64.3996911245241
1556.16917754541,-70.1137023753374,1556.16918148965,-65.9491956751154
1556.16933531489,-67.2700245906125,1556.16933531489,-63.8105781898526
1556.16948519593,-72.6539069180842,1556.16948125169,-66.6361943395799
1556.169635077,-69.5746271556722,1556.169635077,-66.1802821357855
1556.16978495809,-70.5142759118957,1556.16978495809,-65.1579121341382
1556.16993483921,-71.5753746752537,1556.16993878345,-67.9123734009811
1556.17009260885,-71.3843107081753,1556.17008866461,-65.5283084052363
1556.17023854579,-70.6410928348871,1556.17023854579,-67.7581472735453
1556.17039237124,-71.1626543010591,1556.17039237124,-66.4843679076235
1556.17054619673,-70.4470709032966,1556.17054225248,-68.6708035759474
1556.17069213375,-70.0811571767438,1556.170696078,-66.7076180152689
1556.17084990354,-71.6970635280743,1556.17084990354,-65.9751586682457
1556.17099584063,-69.882101950007,1556.17100372912,-67.4137262471326
1556.17115361048,-70.479440598061,1556.17115361048,-65.8574486431917
1556.17129954762,-70.9040352276561,1556.17129954762,-67.2255166223716
1556.17145337328,-70.8547263198844,1556.17145337328,-64.313528681859
1556.17160325473,-70.3587746394912,1556.17160325473,-65.5622969147734
1556.17175708045,-71.6845845695704,1556.1717531362,-63.1038816607278
1556.17190696195,-71.4125541203724,1556.1719109062,-64.0938351962774
1556.17206078774,-73.2608882644813,1556.17206078774,-67.3090115240933
1556.17220672505,-68.287423999774,1556.17220672505,-63.0890961258249
1556.17236055089,-71.378214638874,1556.1723684394,-66.8786018754714
1556.17251043251,-71.5404355459758,1556.17251043251,-65.8894222080637
1556.17266425841,-69.9869500668128,1556.17266425841,-67.4721789879546
1556.17281414009,-72.4752643715031,1556.17281414009,-65.8140867560644
1556.17296796605,-70.583445018539,1556.1729640218,-66.3686948285335
1556.17311784779,-69.9342960164674,1556.17312179205,-64.7703340787267
1556.17327167381,-69.7697045116085,1556.17326772956,-64.87884398445
1556.17342155561,-70.1510750248292,1556.17342549987,-68.1035422669843
1556.17357143743,-70.7332977339671,1556.17357143743,-64.2733069236443
1556.17372526355,-73.9148740954327,1556.17372526355,-62.570290424126
1556.17387514543,-72.9223823112042,1556.17387514543,-64.4563783223154
1556.17402502734,-70.8822932714776,1556.17402502734,-65.4880421434457
1556.17418674207,-70.8457036171844,1556.17417885354,-67.1673042051853
1556.17433267978,-71.1262700776247,1556.17432873551,-67.8351428679128
1556.17448256178,-70.7418466025737,1556.17447861751,-66.0444146900827
1556.1746324438,-70.4138353861301,1556.1746324438,-63.6904564080514
1556.17478232586,-72.3940189209454,1556.17478232586,-64.0247157332925
1556.17493615221,-70.3197219078038,1556.17494009648,-65.5363525944314
1556.17508603433,-70.7169988234749,1556.17509392286,-64.225027952063
1556.17523591648,-71.1008902123734,1556.17523591648,-66.7979085304439
1556.17538974292,-71.3143976428278,1556.17539368718,-66.4112517515083
1556.17553962512,-71.1410465946318,1556.17554751366,-67.2953317223869
1556.17569345162,-71.4880429923578,1556.17569345162,-68.2184445708001
1556.17584333388,-71.7594690567371,1556.17584727815,-65.8740640765215
1556.17599321617,-71.9573244716463,1556.17599716045,-66.5475516684921
1556.17614704277,-71.4190614929713,1556.17614704277,-64.8590002374061
1556.17629692512,-68.6020140465955,1556.17629692512,-67.8055931132589
1556.17645075177,-70.3036380645707,1556.17645075177,-63.332649903971
1556.17660457845,-70.6108979104795,1556.17660063417,-66.3794543923243
1556.17675051661,-72.3864649429226,1556.17675051661,-66.4635168376998
1556.17690434335,-71.0985735621373,1556.17690434335,-65.7343966217374
1556.17705422585,-72.9728262697802,1556.17705422585,-60.8292042856561
1556.17721199693,-68.2114222452677,1556.17720805265,-63.550717699344
1556.1773579352,-68.8696623355587,1556.1773579352,-63.8769660933476
1556.17751176206,-68.3689376073043,1556.17750781779,-64.919387479163
1556.17766164468,-68.7708961448859,1556.17766164468,-65.2751797739825
1556.17781152732,-71.4931931423891,1556.1778154716,-64.6540387981045
1556.17796535427,-69.6702867638278,1556.17796535427,-65.2916287913936
1556.17811523697,-68.2230543124448,1556.17812312553,-64.7850335013507
1556.1782651197,-65.2812361616743,1556.1782651197,-62.0802841324058
1556.1784268353,-69.3533130843502,1556.17841894674,-62.8910070760525
1556.17856882952,-68.5004196278676,1556.17856882952,-62.0838696500504
1556.17872265662,-71.3712959850377,1556.17872265662,-60.5567010936781
1556.17887648376,-69.9598824365741,1556.17887648376,-60.3068521709457
1556.17902242234,-71.4778609720067,1556.17902636663,-61.8928667632571
1556.17917624953,-69.3024635310333,1556.17918019382,-62.2659365140206
1556.17933007676,-69.8939306328283,1556.17933007676,-59.1599777594166
1556.17947995972,-67.9307973045734,1556.17947995972,-62.0380741538535
1556.179633787,-69.5124311422238,1556.17962984271,-62.6874934691425
1556.17977972573,-71.3793772353573,1556.17978367002,-60.028006136911
1556.17993749736,-70.8176169448978,1556.17994144165,-58.0258981675982
1556.18008343615,-69.8618670142714,1556.18008343615,-57.3363432348069
1556.18024120784,-70.4202994622695,1556.18023726355,-60.8185167064287
1556.18038714669,-70.5042769686891,1556.18038714669,-58.8144102438339
1556.18054097415,-71.1573122472244,1556.18054097415,-61.6369095211317
1556.18069480164,-72.1966562074779,1556.18069085734,-64.2825593066501
1556.18084074057,-71.9421785531158,1556.18084468486,-62.1308228769319
1556.18099456812,-70.6063849560825,1556.18099851241,-64.0196597658373
1556.1811444514,-68.7967661569338,1556.1811483957,-62.0373014871012
1556.18129433471,-70.6428209708356,1556.18129827901,-66.5855850344248
1556.18144816235,-70.9322718539795,1556.18144816235,-62.5788404225334
1556.18160199002,-71.3955624158636,1556.18159804572,-60.011300651049
1556.18175187342,-71.261403805558,1556.18175187342,-63.8712905358552
1556.18190175685,-70.6166951761453,1556.18190570115,-63.9946338348203
1556.18205164031,-69.6110612348406,1556.18205164031,-61.7743602921574
1556.1822054681,-69.1742469134766,1556.1822133567,-67.716566082349
1556.18235929592,-70.8760043118493,1556.18235535161,-62.5453933669731
1556.18250917946,-71.4029328785043,1556.18250917946,-64.4215911281147
1556.18265906304,-71.1333237156638,1556.18265906304,-64.3232165088149
1556.18281289095,-68.6034243016653,1556.18280894664,-64.4004327340395
1556.18296277458,-70.8275340468075,1556.18296277458,-61.5880856076366
1556.18311265824,-68.6509726086275,1556.18311660255,-64.5571640969132
1556.18326648624,-71.6395466706418,1556.18326648624,-63.9740385747957
1556.18341636996,-69.9282648128289,1556.18342031427,-63.4438862205922
1556.18356625371,-72.5758126758246,1556.18357019802,-61.9704268017295
1556.1837200818,-71.7316776405585,1556.18372402611,-62.4448044637426
1556.18386996561,-71.9930916761022,1556.18386996561,-62.3610343747007
1556.18402379376,-69.9464718093729,1556.18402379376,-64.0342936608904
1556.18417762194,-71.6164992729299,1556.18417367762,-62.1012295973486
1556.18432356152,-71.4120638388681,1556.18432356152,-64.3784666869616
1556.18447738976,-72.8111740716416,1556.18447738976,-62.185928670891
1556.18462727371,-67.8717178087391,1556.18462727371,-64.4231396588479
1556.18478504633,-70.4234096769012,1556.18478110201,-62.4017506393224
1556.18493493034,-72.0276000150709,1556.18493098602,-61.8904549586324
1556.1850887587,-71.1627509403771,1556.1850887587,-63.2852984135656
1556.18523864277,-69.4473536055243,1556.18523469845,-65.1304620211828
1556.18538458255,-69.6392637074649,1556.18538852687,-63.3065452506568
1556.18554235532,-67.8728674177113,1556.185538411,-64.6440022078132
1556.18568829516,-70.9397319692887,1556.18568829516,-62.457582362354
1556.18583817935,-66.9185695822015,1556.18583817935,-63.3719642965598
1556.18599200788,-69.6036192596342,1556.18599200788,-61.9376622916052
1556.18614978077,-71.4920658744746,1556.18614189213,-59.3648415036318
1556.18629572073,-70.2139983283089,1556.18629966505,-61.6318384174759
1556.18644954936,-69.8019009880935,1556.18644560503,-63.3625264656452
1556.18659943369,-68.4079494716983,1556.18659548936,-60.821163234916
1556.18674931805,-72.1895064795215,1556.18674931805,-58.5916333226261
1556.18690314677,-68.1577410650098,1556.18689920244,-63.0145141630903
1556.18705303119,-69.4328474423483,1556.18705697552,-59.2585059192104
1556.18720291564,-71.2781832978619,1556.18720685997,-60.4049109938026
1556.18735674445,-68.5502012208167,1556.18735280012,-59.2794560819776
1556.18750662896,-69.4111541281543,1556.18750662896,-59.5170614024846
1556.1876565135,-71.1438633185142,1556.1876565135,-59.4363041793958
1556.18781428672,-71.4646196501341,1556.18781428672,-59.1616403278334
1556.18796022699,-67.4294924227542,1556.18796417132,-56.8476792136263
1556.18811011161,-70.2182176611502,1556.18811405595,-57.8562138153568
1556.1882639406,-68.6883199957356,1556.1882639406,-56.6706832663029
1556.18841776962,-71.1994334287361,1556.18841382528,-59.4222460536665
1556.18856765433,-69.2446551478948,1556.18856765433,-56.9864816136977
1556.18871753907,-69.6431996668176,1556.18871753907,-59.1537852316124
1556.18887136818,-73.0578663952623,1556.18887136818,-55.7815119803923
1556.18902125298,-71.0943505229242,1556.18902125298,-57.4294731153316
1556.18917113781,-69.0490155304745,1556.18917508215,-57.5873655365136
1556.18932496701,-70.4509715596197,1556.18932891135,-59.4055533245557
1556.18947879623,-69.0920280258469,1556.18947879623,-58.9192265080087
1556.18962868115,-70.5367781523566,1556.18962868115,-59.5619250515652
1556.1897785661,-69.0738293897873,1556.18978251044,-59.0167478411968
1556.18992845107,-68.9371416276649,1556.18993633976,-60.67444717902
1556.19008228042,-72.2544436900794,1556.19008622476,-60.2862255447597
1556.19023216545,-68.6728369828218,1556.1902361098,-62.4177978314831
1556.19038599486,-60.7033735329633,1556.19038205051,-62.4388828908692
1556.1905398243,-69.5778569462927,1556.19053587995,-61.1008301533255
1556.19069365376,-70.1819653289888,1556.19068576507,-60.88176634358
1556.19084748326,-69.0580776724104,1556.19083959457,-59.2540464395209
1556.19098947975,-67.8455693594291,1556.19099342409,-61.9180966866402
1556.19113936496,-70.865083043085,1556.19113936496,-60.5790192074778
1556.19130108324,-68.1034134058898,1556.19129319454,-61.8616913561998
1556.19144702416,-71.0852579149457,1556.19144307981,-62.1571899353939
1556.19159690945,-70.2212395803548,1556.19159690945,-61.6354988944516
1556.19175073913,-70.3113386261134,1556.19174679478,-62.8634569234091
1556.19190456884,-70.9223514083042,1556.19189668013,-61.0819918767472
1556.19205050987,-72.9981458634147,1556.19205050987,-62.452518575316
1556.19220039528,-71.5139061447255,1556.19220039528,-60.1495683290125
1556.19235422508,-71.8561253054555,1556.19236211379,-59.0967994054182
1556.19250411055,-73.1839435416202,1556.19250411055,-57.5598086604472
1556.19265399605,-71.4902190611324,1556.19265399605,-58.9243323429655
1556.19280782594,-68.8052007574052,1556.19281177029,-58.755076447189
1556.19296165585,-69.6713727754071,1556.19296165585,-57.1064723620905
1556.1931154858,-71.3131984208252,1556.19311154144,-57.7214834523818
1556.19326537142,-69.6455259452166,1556.19326142706,-57.1437786339143
1556.19341525706,-71.6554626231327,1556.1934113127,-56.9541071358969
1556.19356514274,-71.1069386465511,1556.19357303146,-56.9512041314155
1556.19371502844,-68.5850082497027,1556.1937189728,-55.4533594425735
1556.19386885854,-71.1946101329858,1556.19386885854,-56.8638998042747
1556.1940187443,-69.1899946660434,1556.19402268866,-56.8233646190503
1556.19417257446,-70.8466409068469,1556.19416863009,-55.9192357102227
1556.19432640464,-69.7608986355007,1556.19432246028,-55.9586799212061
1556.19447234613,-71.199339893512,1556.19447629049,-56.5406681919689
1556.19462617637,-66.0370377260733,1556.19462617637,-56.9333151179129
1556.19478000665,-71.4348734116995,1556.19478000665,-57.6721598392237
1556.19492989259,-72.5449156092706,1556.19492989259,-58.9343341085123
1556.19507977855,-70.3387582593279,1556.19507977855,-56.7070114816206
1556.19523360892,-69.2629036739318,1556.19523360892,-58.1830664604735
1556.19538349494,-69.0784544954925,1556.19538743931,-58.1752528909007
1556.195533381,-72.1020953492733,1556.19553732537,-60.0273590716001
1556.19569115582,-71.6836613430726,1556.19568326708,-59.3726413677474
1556.19583709757,-72.534459338796,1556.19583709757,-58.3107233007374
1556.19598698371,-70.0562261365598,1556.19598698371,-58.6129200586511
1556.19614081425,-69.0772042509019,1556.19614081425,-58.3194122673827
1556.19629070045,-71.7496985813695,1556.19629070045,-59.8960798829698
1556.19644453106,-71.7012068018158,1556.19644058668,-59.11632258053
1556.19659441732,-70.2422637177982,1556.19659836169,-61.3964050083354
1556.19674430361,-70.3485961725988,1556.19674430361,-58.6505228482842
1556.1968981343,-68.9207419011467,1556.19690602305,-59.565612658894
1556.19705196502,-71.6699335679426,1556.19705196502,-59.444849437229
1556.1972018514,-70.8009674767895,1556.19719790702,-57.4532606669553
1556.19735568219,-71.7684902779164,1556.19735568219,-60.9309304063573
1556.19750162424,-71.0560876839999,1556.19750162424,-59.513966809729
1556.19765545508,-69.3659628152059,1556.19766334385,-57.8916243765262
1556.19780928596,-71.5141415547723,1556.19780928596,-59.2504914847386
1556.1979552281,-69.1346201782168,1556.19795917248,-60.7028550678373
1556.1981169478,-68.3659857803713,1556.19810905903,-60.3275555013466
1556.19825894561,-68.5769894384797,1556.19825894561,-59.2329273021333
1556.1984127766,-70.4940154540024,1556.1984127766,-59.1518240627007
1556.19856660763,-69.0281473758783,1556.19856266324,-58.7441190251617
1556.1987164943,-71.4175414834818,1556.1987164943,-56.9084968105769
1556.19886638099,-68.1606283467996,1556.19886638099,-56.8722016337516
1556.19901626772,-71.3448835536642,1556.19901626772,-55.2347046084372
1556.19917009886,-73.6510237647355,1556.19917009886,-57.9822374039516
1556.19931998565,-71.6119362873164,1556.19931998565,-57.6775526485656
1556.19946987246,-68.0980560127403,1556.19947381685,-57.5558723831564
1556.19962764808,-70.2561285619356,1556.19962370369,-58.1988025194261
1556.19977359056,-69.1077754273356,1556.19977753496,-58.5693278952289
1556.19992742186,-68.9094627180045,1556.19992742186,-57.2625971303576
1556.20008125318,-70.9948156586964,1556.20007730879,-56.9428521944007
1556.20022719575,-71.0701009823324,1556.20022719575,-60.9876763588813
1556.20038891592,-72.2593765969665,1556.20038102713,-60.2892653836199
1556.20053091415,-69.879010759999,1556.20053091415,-58.3449602525302
1556.20068868998,-71.2419226255323,1556.20068868998,-59.2518960822011
1556.20083463266,-70.558047071655,1556.20083463266,-58.4494722972698
1556.20098846417,-70.8432066752121,1556.20098451977,-58.895161258933
1556.2011383513,-70.7640371499832,1556.2011383513,-62.0460831725275
1556.20128823846,-71.7333006214876,1556.20129218286,-60.7173891213595
1556.20144601446,-70.7434704771676,1556.20144207006,-59.8929482331776
1556.20159195728,-70.5490227196634,1556.20159195728,-61.5194102999027
1556.20174184453,-69.6982032437186,1556.20174578893,-60.9643266918987
1556.20189567621,-70.0724222019266,1556.20189962061,-64.3627851179622
1556.20204556352,-70.311392899933,1556.20204950792,-62.9578207620675
1556.20219939526,-70.5766817122649,1556.20220728407,-61.7315700379822
1556.20234928263,-68.6945243824351,1556.20234928263,-60.0202976449004
1556.20249917003,-69.0923872892868,1556.20250311443,-59.3346031768741
1556.20265300186,-67.9039205801394,1556.20265300186,-61.0840503296621
1556.20280683372,-69.4143366783929,1556.20281077813,-60.1597670278155
1556.20295672121,-69.6500284997086,1556.20295672121,-56.2500558737351
1556.20310660872,-69.8555018796641,1556.20310660872,-55.380844947649
1556.20326044067,-69.707870619226,1556.20326044067,-55.4133060959798
1556.20341032824,-69.9275170405398,1556.20341032824,-53.4201870211804
1556.20356416026,-68.1740209602006,1556.20356021584,-55.3307002133934
1556.20371404789,-67.8480500327523,1556.20371404789,-52.2406087481641
1556.20386787996,-68.6730105827156,1556.20386393555,0.895382783927248
1556.20401776765,-68.097048061203,1556.20401382323,0.993509704067348
1556.20416765537,-71.8328979712929,1556.20417159978,-51.3862630404076
1556.20432148753,-56.3138668721196,1556.20432148753,-54.6530889007713
1556.20447531972,-44.6557169957591,1556.2044713753,-55.1862313062648
1556.20462126311,-41.6222120938521,1556.20462126311,-55.0664571983377
1556.20477115094,-42.0664264675326,1556.20477115094,-57.0210628552346
1556.20492498322,-41.6791855503162,1556.20492892764,-57.1766672604459
1556.20507881554,-42.5111686142232,1556.20507881554,-58.6615357618674
1556.20522870346,-40.7250001535698,1556.20522870346,-58.04246927048
1556.20537859141,-41.4593346780498,1556.20537859141,-60.0598203784194
1556.20553636823,-42.2410131171931,1556.20552847939,-59.2335562319665
1556.20568625624,-42.0782920086479,1556.20568231182,-59.3562485866413
1556.20583219986,-41.6212175548714,1556.20583219986,-60.596990684461
1556.20598997677,-44.1229760410702,1556.20598603235,-61.6323732446039
1556.20613592045,-43.0095975220927,1556.20613592045,-57.3582500460521
1556.20629369742,-41.7603225309679,1556.206289753,-59.2411697222515
1556.20643964115,-42.670849868414,1556.20643964115,-60.7364142457229
1556.20659347376,-39.7480845134546,1556.20659741819,-61.4751967441443
1556.20674336198,-41.3207001652991,1556.20675125083,-58.6905852785885
1556.20689325022,-39.5335188586737,1556.20690113908,-59.1973353693303
1556.20704313849,-41.0783487876141,1556.20704313849,-60.9420010152748
1556.20719697122,-41.2265918527038,1556.20720091565,-58.6389704861296
1556.20735080398,-41.8890100281526,1556.20734685955,-58.5688346109935
1556.20750069234,-43.176177161041,1556.20750069234,-60.0923533606104
1556.20765058073,-46.1706867013449,1556.20765452516,-60.080130509253
1556.20780441358,-68.4535595340995,1556.20780441358,-60.948106533695
1556.20795430203,-66.9408885607438,1556.20795824646,-60.1985063892306
1556.20810813494,-69.9396760552754,1556.20810419051,-59.1309740870873
1556.20826196788,-70.0944573888606,1556.20825802345,-57.9460495036059
1556.20840791198,-72.3579346291158,1556.20840791198,-58.1654891895316
1556.20855780055,-71.6686207828722,1556.20856174498,-57.3620663895642
1556.20871163358,-72.1917872094578,1556.20871557801,-57.4464573198909
1556.2088615222,-71.9475155095199,1556.20886941107,-58.1709500964686
1556.20901929973,-70.1580467215951,1556.20901535529,-59.0230257971226
1556.20916524397,-68.3628855268629,1556.20916524397,-57.6491418003234
1556.20931513268,-72.6581013145759,1556.20931907712,-56.2748425521133
1556.2094729103,-70.59145222646,1556.20946896586,-58.2584322850442
1556.20962279907,-69.4538635810426,1556.20961885462,-57.7464540304624
1556.20977268786,-71.9574746890973,1556.20977268786,-56.0578254042466
1556.20992257669,-70.7715544807476,1556.20992652113,-58.2502258682482
1556.21007640999,-67.5407748160954,1556.21007640999,-58.7894120915018
1556.21023024332,-72.2514100354098,1556.21022629888,-59.9211427317904
1556.21037618779,-69.3258187803643,1556.21037618779,-58.9239254776796
1556.21053002118,-72.2894902874528,1556.21053396562,-60.9013547240605
1556.21067991015,-68.4587076403192,1556.21067991015,-61.218923788628
1556.21082979915,-68.3534222329582,1556.2108337436,-58.9297218359252
1556.21098363263,-67.9924330028922,1556.21098363263,-59.2653088665066
1556.21113352169,-67.9812036238397,1556.21113746614,-59.647239599114
1556.21128735523,-68.1036648015814,1556.21129129968,-57.241527010202
1556.21143724435,-70.9365266520258,1556.21143724435,-57.4752981853117
1556.21159107795,-70.2590875363974,1556.21159107795,-56.4060613524223
1556.21174096712,-71.6182661661677,1556.21174096712,-58.4198531571375
1556.21189085633,-72.0811697670276,1556.21189874524,-57.8624879621076
1556.21204469002,-70.7845326475096,1556.21204863447,-58.9983371540541
1556.21219457928,-69.7142248088704,1556.21219852374,-57.8668882444571
1556.21234841303,-71.0813653446066,1556.21234841303,-58.049036535385
1556.21249830235,-68.973269361357,1556.21250224681,-57.7106135798445
1556.21265213616,-69.1273233042495,1556.21264819171,-57.3883977098197
1556.21280597,-69.6203180033111,1556.21280597,-55.7331159691491
1556.21295585941,-68.1844708287384,1556.21295191495,-55.548656082836
1556.21310180439,-70.7444706722214,1556.21310574885,-58.4322298435358
1556.21325563832,-70.6380683398734,1556.21325563832,-56.2987312175329
1556.21340552782,-70.0511345149345,1556.21340552782,-55.2996063627074
1556.21356330627,-70.0966961282881,1556.21356330627,-56.8144285666752
1556.21370925136,-70.0128311917764,1556.21371714029,-55.7680908533175
1556.21386308541,-66.0504814008794,1556.21385914095,-53.6227745393739
1556.21401297503,-70.2482171346961,1556.21401297503,-54.7061169057651
1556.21416286467,-69.6289373785571,1556.21416286467,-54.0133152786157
1556.21432064327,-70.1875235962576,1556.21431669881,-55.9060905920001
1556.21446658851,-68.4096768844312,1556.21446658851,-52.9239012825894
1556.21462042271,-71.3306934753213,1556.21462042271,-55.0164679593365
1556.21477031247,-69.472430806037,1556.21477425693,-55.9059631276453
1556.21492414672,-67.4361555266378,1556.21492020226,-55.7884435632488
1556.21507403654,-69.2838676385467,1556.21507798101,-55.075077686701
1556.21522787086,-69.0247626084849,1556.21522392639,-54.2730029444624
1556.21537776074,-70.24568493258,1556.21537381627,-53.4566400101545
1556.21553159512,-70.6205083037542,1556.21552765064,-56.0200702740575
1556.21568148505,-71.4158046433312,1556.21567754058,-57.7265707337476
1556.21583531949,-69.4314204803383,1556.21583137502,-58.3555738519326
1556.21598126501,-68.8027582657106,1556.21598520948,-59.9818053104644
1556.21613115503,-72.9021087300332,1556.21613509951,-57.0325772594673
1556.21628498956,-66.8276753320203,1556.21628498956,-56.9823176665959
1556.21643487964,-69.3505061790883,1556.21643487964,-59.2174739071159
1556.21659660318,-68.4244576566154,1556.21658871423,-58.8741286962023
1556.21674254885,-73.2634749926327,1556.21674254885,-60.6397576196007
1556.21688849454,-69.4908181209435,1556.21689243902,-58.9823732773936
1556.21704627369,-71.1555322253478,1556.21704627369,-58.8419878420475
1556.21719221944,-70.2737720659415,1556.21719616392,-59.0815415492707
1556.21734605418,-69.0999073584211,1556.21734999866,-59.3037871308819
1556.21749594446,-67.4227275160021,1556.21749594446,-59.8836389539689
1556.21764583478,-71.0202896558047,1556.21764583478,-58.0495339753301
1556.21780361409,-71.1485876624794,1556.2177996696,-56.8264954231663
1556.21795350446,-68.788202158636,1556.21795350446,-56.6837221824713
1556.21810339486,-68.7007249799395,1556.21810339486,-54.8907412505962
1556.21825328529,-69.5966113160752,1556.21825328529,-55.8835725048274
1556.21840317575,-70.8830314772356,1556.21840317575,-54.678486965183
1556.21856095522,-72.0090148472858,1556.21855701073,-56.6502201966688
1556.21871084574,-70.9366959815904,1556.21871084574,-54.7702838735016
1556.21886073628,-68.6352015698137,1556.21886468077,-53.1818253138545
1556.21901062686,-68.7924067035661,1556.21901062686,-50.6285775934238
1556.21916051747,-71.8180146370272,1556.21916051747,-52.5402703161517
1556.21931829708,-70.7640003797328,1556.21931829708,-53.6965102934414
1556.21946424326,-70.5939868007152,1556.21946424326,-53.7659943603977
1556.21962596743,-70.2322483692578,1556.21962202294,-53.8168246200502
1556.21977191366,-70.2747702758355,1556.21977191366,-54.444939045381
1556.21991785992,-70.9576018708121,1556.21991785992,-55.3949664365387
1556.2200716952,-71.0787559542112,1556.2200716952,-55.7958295945531
1556.2202255305,-69.4403348513273,1556.2202255305,-56.5421541523101
1556.22037542134,-71.4556478988023,1556.22037936584,-55.0068600600173
1556.22052531221,-70.5323785246909,1556.22052925671,-57.1438210458544
1556.22067520311,-70.8087656307575,1556.22067520311,-57.3272757669821
1556.22082903853,-70.5572116303042,1556.22082903853,-56.9691795899825
1556.22098287399,-67.0443784471314,1556.22097892949,-57.3174251686118
1556.22113276498,-70.0446478502118,1556.22113276498,-56.8951662432244
1556.22128265599,-70.5913164096256,1556.22128265599,-59.102282575905
1556.22143649154,-73.4452953270898,1556.22143254703,-59.8367240422781
1556.22159032711,-69.3316276544335,1556.22158638261,-58.2256176456658
1556.22173627371,-69.7757451084212,1556.22173627371,-57.71013956965
1556.22189405385,-72.7056746431504,1556.22189010935,-59.349146466153
1556.22204000051,-70.5284315358345,1556.22204000051,-57.3951838513222
1556.2221938362,-73.1856365724256,1556.2221898917,-60.0587736565906
1556.22234372742,-70.6054585768753,1556.22234372742,-58.4462973887096
1556.22249361867,-68.0718078459837,1556.22249361867,-56.3797184730314
1556.22264745445,-68.047008572705,1556.22265139896,-63.2863253537421
1556.22279734576,-68.7913202139616,1556.22279734576,-60.7419699180808
1556.22295118161,-71.6439396228421,1556.22295118161,-62.2645283098758
1556.22310107297,-71.589488890666,1556.22310107297,-58.4890937887407
1556.22325096437,-71.5362007844654,1556.22325096437,-57.1244457297078
1556.2234048003,-70.9589788981693,1556.22340874481,-58.6446046943897
1556.22355469175,-69.6466226741135,1556.22355469175,-60.727649670264
1556.22370852775,-67.7213457925824,1556.22370458323,-59.1686044414371
1556.22385841926,-71.2866101276901,1556.22385841926,-59.9206302408634
1556.22401225531,-70.8284439414597,1556.2240083108,-59.02478339784
1556.22416214688,-70.0136766666965,1556.2241660914,-58.1627164557991
1556.224315983,-71.1817971550182,1556.22431203848,-55.0961441981683
1556.22446587463,-69.9672545164116,1556.22446587463,-56.9836312751357
1556.22461576628,-71.211968426897,1556.2246197108,-58.9735779741725
1556.22476565797,-72.7697930201601,1556.22476565797,-57.9575080022884
1556.2249194942,-67.20869535483,1556.2249194942,-58.4671096632942
1556.22506938595,-68.297026822588,1556.22507333047,-58.4659417731692
1556.22522322224,-72.0475587264429,1556.22522322224,-58.1256745801669
1556.22537705856,-73.1961201214935,1556.22537705856,-58.9436097890061
1556.22552300588,-71.8407699396815,1556.2255269504,-60.1490816527441
1556.22567684226,-71.7815002055206,1556.22567684226,-59.3504794855942
1556.22582673415,-73.160474673671,1556.22583067867,-62.1776516451438
1556.22597662607,-70.2842657511926,1556.22598057059,-59.1149430941147
1556.22613046254,-67.0258157348225,1556.22613046254,-60.239023431198
1556.22628035452,-72.0090649064468,1556.22628035452,-58.7473463568657
1556.22644208011,-69.9885964505834,1556.22643419105,-60.7618995214073
1556.22658802762,-72.3564042972643,1556.22658802762,-59.5706502589907
1556.22673397515,-71.202685628036,1556.22673397515,-63.0052835748406
1556.22688781178,-71.9575708299772,1556.22688781178,-61.9709337648966
1556.22704164843,-71.1390298931619,1556.2270377039,-62.5089519676539
1556.22719548511,-70.01709258126,1556.22719154058,-58.7886227080622
1556.22734143277,-71.9474927957702,1556.22734143277,-62.5395077986576
1556.22749132498,-70.5238336702768,1556.22749132498,-58.3637681490551
1556.22764516175,-67.1687090574773,1556.22764516175,-58.8695482396845
1556.22779505402,-68.5318834035379,1556.22779505402,-58.7677799719307
1556.22794889085,-70.4824980881002,1556.22794889085,-58.9461722281692
1556.22809878318,-69.9286434877939,1556.22809878318,-60.2095371914734
1556.22825262007,-70.5066517614361,1556.22825262007,-59.4650217631216
1556.22840251246,-70.7113267640871,1556.22840251246,-57.9499567926783
1556.22855240487,-69.7082569104932,1556.22855240487,-55.6354923210809
1556.22870624186,-71.5321075387296,1556.22870624186,-55.6727167086523
1556.22886007887,-69.5106746541158,1556.22885613433,-57.4272693551172
1556.22900602683,-69.6056669621784,1556.22900602683,-57.6492563728563
1556.22915986391,-69.5813780705643,1556.22916380845,-58.7278805335422
1556.22931370101,-70.2557597283223,1556.22930975647,-57.6598927424891
1556.22946753814,-71.2232406456712,1556.2294635936,-60.090686935613
1556.22961348622,-73.3733556570035,1556.22961348622,-57.9096719084394
1556.22976732341,-69.8491947479678,1556.22976337887,-58.2493264729881
1556.22991721609,-71.6700911162087,1556.22991721609,-62.3561799302324
1556.23007105334,-69.4343004412907,1556.2300671088,-58.8023227261536
1556.23022489063,-71.7336977914032,1556.23022094608,-57.8473022409672
1556.23037083885,-72.745270381961,1556.23037083885,-60.3800173965475
1556.23052073164,-71.5567796820078,1556.23052467619,-60.4568493943794
1556.23067456901,-69.6584605126617,1556.23067456901,-62.9251029736775
1556.23082446186,-72.3022972939759,1556.23082446186,-63.2157612378239
1556.23098224385,-68.5103429304153,1556.2309782993,-61.1024171818671
1556.23112819221,-72.596213475934,1556.23112819221,-60.6285656442393
1556.2312820297,-71.7720190955765,1556.23127808515,-63.7523893313747
1556.23143586722,-71.165197520718,1556.23143192267,-61.9603545674134
1556.23158576022,-68.0025310862652,1556.23158181567,-62.1700887950432
1556.23173565325,-70.602778900801,1556.2317395978,-63.486987959913
1556.23188554631,-69.0522299303485,1556.23188949086,-62.6768411702478
1556.2320433285,-72.0493198947375,1556.23203938395,-59.8754566599206
1556.23218927707,-69.6598986401166,1556.23218927707,-61.2951406930696
1556.23233917021,-70.3669637473131,1556.23233917021,-61.8172569607116
1556.23249300794,-70.8615757167797,1556.2324969525,-65.1680167989284
1556.23264290114,-71.8692602319446,1556.23264290114,-66.9189666280581
1556.23279673894,-71.535759407458,1556.23279279438,-64.9671621888956
1556.23295057676,-70.9322433166403,1556.2329466322,-61.1366384315478
1556.23309652549,-67.2112793661731,1556.23309652549,-66.1625838192429
1556.23325036337,-70.4712126311486,1556.23325430793,-64.6987330515191
1556.23340420128,-71.2475016472803,1556.23340025672,-64.4679164361989
1556.2335501501,-70.1885078038956,1556.23355409466,-61.6638083239191
1556.23370398807,-67.5792645563058,1556.23370398807,-64.4592797171983
1556.23386177063,-70.5996228914356,1556.23385782607,-59.9056834515953
1556.23400771953,-68.8063396008377,1556.23400771953,-62.0004899239998
1556.23415761303,-70.5220188414562,1556.23415761303,-63.8527326459909
1556.23431145112,-69.8287034024882,1556.23430750655,-62.6528022061386
1556.23446134467,-71.2262107046633,1556.23446134467,-60.587802972469
1556.23461518283,-66.4480577776983,1556.23461123826,-63.5137914779843
1556.23476507644,-69.9660859118717,1556.23476507644,-63.355373690145
1556.23491891465,-71.9228724827391,1556.23491497008,-63.1040452692184
1556.23506486375,-70.6316908570434,1556.23506880832,-61.6194401577684
1556.23521870202,-70.7497937675585,1556.23521870202,-59.1709786626677
1556.23536859575,-71.9094588482269,1556.23536859575,-61.3096487989744
1556.23553032322,-69.920445546171,1556.23552243408,-63.130020386387
1556.23567627244,-73.4590484761146,1556.23567232786,-63.1497026616005
1556.23582222168,-72.0293050219472,1556.23582616625,-63.8546064164253
1556.23598000467,-72.0637120632491,1556.2359760601,-62.0686464375889
1556.23612595397,-69.5954780508544,1556.23612595397,-61.2082718183798
1556.23627979245,-73.695274263986,1556.23628373703,-60.287870729134
1556.23642968639,-65.4666126260133,1556.23642968639,-61.9633607853961
1556.2365874695,-69.8094405787773,1556.23657958035,-62.7163875211629
1556.2367373635,-68.197250974011,1556.23673341892,-62.0349507620669
1556.23688725752,-70.9177996867591,1556.2368912021,-57.9697463093681
1556.23703715157,-70.4514166255658,1556.23703715157,-61.539988220886
1556.23719099023,-70.183166154465,1556.23718704565,-63.5542383388825
1556.23733693975,-71.9517225889186,1556.23734088434,-62.7133538886349
1556.23749077847,-70.3656224537895,1556.23749472306,-62.1562952264989
1556.23764067264,-72.7761518009625,1556.23764067264,-62.7457752743695
1556.23779451142,-71.1447954116064,1556.237798456,-66.3457773330415
1556.23794835023,-71.0572395890769,1556.23794835023,-63.642007006207
1556.2380942999,-72.3750947016831,1556.2380942999,-63.8250450506533
1556.23824813877,-70.9132492479821,1556.23824813877,-65.4091402960706
1556.23839803308,-71.0140465117484,1556.23840197767,-66.5943495272902
1556.23855187201,-69.3290433958701,1556.23855187201,-66.2713123536765
1556.23870176638,-68.0611747659003,1556.23870176638,-66.8457961123244
1556.23885560537,-71.7570734632962,1556.23885166078,-65.1105863848106
1556.23900944439,-68.5443834705142,1556.2390054998,-67.0392326324222
1556.23915539425,-69.223554739647,1556.23915933884,-67.1218732881469
1556.23930923333,-72.5444233395907,1556.23930923333,-66.9172133748742
1556.23945912785,-71.0723770991976,1556.23946307244,-66.9413667815921
1556.23961296699,-69.2347887303719,1556.23961296699,-62.5296691162777
1556.23976286156,-69.7533144209007,1556.23976680616,-65.3550978898159
1556.23991670076,-71.1877579045568,1556.23991670076,-63.6714902939581
1556.24006659539,-68.8109621377981,1556.24007053999,-67.2955039955961
1556.24022043465,-71.5296756330182,1556.24022043465,-65.6980783668289
1556.24036638475,-72.375279293628,1556.24037032935,-68.5954191386733
1556.24052416866,-71.4133037160864,1556.24052022407,-66.3945865913913
1556.24067011882,-70.6588058316106,1556.24067011882,-65.551631305522
1556.24082790279,-69.5191697935056,1556.24082790279,-65.7272260790562
1556.2409777976,-70.6682627972285,1556.240973853,-63.1362753873098
1556.24112769244,-71.1621900682683,1556.24112374784,-68.8787755121977
1556.24128153191,-70.1035496912186,1556.24128153191,-66.9216715481363
1556.2414274822,-71.7590917305767,1556.2414274822,-68.8898964635745
1556.24158132173,-71.3715602284414,1556.24158132173,-65.9828551480493
1556.24173516129,-70.6752573508321,1556.24173516129,-67.9738153684543
1556.24188111167,-73.2649508043555,1556.24188505627,-68.0148422945689
1556.24203889589,-72.0559714319492,1556.24203889589,-66.0636189160669
1556.24218879093,-72.277569219791,1556.24218484633,-64.5332660979775
1556.24234263061,-72.702027208514,1556.24233868601,-67.1885525355778
1556.24249252571,-71.2602595398059,1556.24249252571,-67.0460433676918
1556.24263847623,-66.2487489860177,1556.24264242084,-67.5982078724955
1556.242792316,-71.0019468489636,1556.24279626061,-64.3642889005207
1556.24294221119,-71.5388215031719,1556.24294221119,-67.5335099628395
1556.24309999563,-69.8367619962955,1556.24309605102,-71.6401065046245
1556.24324989087,-69.053472892538,1556.24324594626,-67.49349932345
1556.24339584154,-71.4874413982929,1556.24339978615,-68.4924860967805
1556.24354968145,-72.1361609675998,1556.24354968145,-67.7308239990028
1556.24369957679,-73.1135864443925,1556.2437035214,-68.6805115200547
1556.24385736138,-70.4032711886946,1556.24385736138,-67.0710598235979
1556.24400331216,-70.1969973981587,1556.24400331216,-69.6076272052277
1556.24415715219,-70.551610038114,1556.24415715219,-66.501298624396
1556.24431099226,-72.2557533529115,1556.24430704764,-66.657772377661
1556.24446483236,-69.8351553668238,1556.24445694312,-67.9867404455451
1556.24461078325,-68.8437519893981,1556.24461472787,-69.0890591237821
1556.24476067879,-70.2949861557233,1556.24476462341,-69.4086684150032
1556.24491451898,-73.8515243455784,1556.24491057435,-63.7464559528805
1556.24506835919,-72.2176000510327,1556.24506835919,-68.6635410211501
1556.2452143102,-70.2903312302353,1556.2452143102,-67.92702427253
1556.2453720951,-70.646567160732,1556.24536815047,-65.6477125285292
1556.24551804616,-70.3782780834288,1556.24551804616,-66.5695833800977
1556.24566794187,-73.1526291153536,1556.24566794187,-68.9697661243198
1556.24582178224,-69.9752994479436,1556.24582178224,-70.1875013777531
1556.24597167801,-70.0475684913768,1556.24597167801,-70.6929123035297
1556.24612551843,-70.3876532893425,1556.24612946306,-69.6662637688281
1556.24627935889,-69.7865280321872,1556.24627541426,-69.1523477777253
1556.24642925475,-71.1978524777758,1556.24642531012,-65.8180334796268
1556.24658309527,-69.2936082653377,1556.24657915064,-70.5411559897236
1556.24672904655,-69.5640532706471,1556.24672904655,-67.3608832425794
1556.24688288713,-71.7320469905076,1556.24688683176,-67.1479989459519
1556.24703278311,-71.3872216711622,1556.24703278311,-67.1259201567189
1556.24718267911,-72.388357137255,1556.24718267911,-69.784636889698
1556.24733651978,-71.9906704893168,1556.24733651978,-70.0734350530061
1556.24748641584,-72.5867740951688,1556.24748641584,-65.6208153743598
1556.24764025656,-72.5823126462133,1556.2476442012,-69.6935643346406
1556.24779409732,-70.2579560394937,1556.24779015269,-69.5791169668289
1556.24794399347,-71.0158311876713,1556.24794399347,-68.98861439216
1556.24809388965,-69.366758480453,1556.24809388965,-68.0963735697177
1556.2482477305,-69.7726205189727,1556.24824378586,-66.2858703499772
1556.24839762674,-72.3274007767495,1556.24839762674,-66.924937176424
1556.248547523,-69.6365041522094,1556.248547523,-66.1861161089196
1556.24870136394,-70.3284205153299,1556.2486974193,-70.5585984402395
1556.24885126026,-72.4319345931239,1556.24885126026,-68.8943617270781
1556.24900115662,-72.0148459063752,1556.24900510126,-72.0151126914513
1556.24915894229,-68.7533886865414,1556.24915499764,-67.3288952700232
1556.24930489406,-67.4245935055712,1556.2493088387,-70.252869322895
1556.2494547905,-70.1455250189932,1556.24945873514,-68.4560215517877
1556.24960863161,-67.8095022833193,1556.24961257626,-65.1181704424296
1556.24975852812,-72.3647116549975,1556.24975852812,-68.6439601296334
1556.24991631394,-71.3090918762053,1556.24991236929,-66.8364661560285
1556.2500662105,-67.7520444487855,1556.2500662105,-68.0472996163704
1556.25021610708,-72.5243397673595,1556.25021216244,-69.0418593486216
1556.25036994835,-72.3552618067982,1556.25036994835,-68.9778816670426
1556.250519845,-70.1616523116989,1556.250519845,-69.0303190780818
1556.25067368632,-69.2067003302236,1556.25066974167,-69.3414858864003
1556.25081963838,-67.7924175188528,1556.25082358303,-69.7539077664522
1556.25097347976,-66.4399552315181,1556.25097347976,-69.5761842462186
1556.25112337653,-70.6165116252028,1556.25112337653,-68.6287754719524
1556.25127327332,-70.4853853398475,1556.25127327332,-69.0940846587462
1556.25142711479,-70.0589061428395,1556.25143105945,-69.2136854374787
1556.25157701164,-69.3197276169919,1556.2515809563,-66.3254361562993
1556.25172690852,-70.6843268562151,1556.25173085318,-69.7561899258676
1556.25188075009,-72.3389680918296,1556.25188469474,-70.0537442519969
1556.25203459168,-70.2098494997337,1556.25203459168,-68.5233181695101
1556.25218448865,-70.3220230971393,1556.25218843331,-66.6868496753778
1556.25233833031,-67.1025774037714,1556.25233833031,-66.238283050642
1556.25248428267,-66.9539479663872,1556.25248428267,-69.4910692010695
1556.25264206905,-70.8434648213578,1556.25264206905,-68.6087396227722
1556.25279196613,-71.9678586352814,1556.25278802147,-67.4018017526106
1556.25294186324,-71.5987952236165,1556.25294186324,-70.1247253314232
1556.25309176039,-70.8366281172477,1556.25309176039,-67.9883871381466
1556.25324560222,-68.0186509120286,1556.25324560222,-72.0025113828848
1556.25339944409,-70.6834376469841,1556.25339549942,-70.327940691452
1556.25354539665,-71.3880265782954,1556.25354934132,-68.3827713804992
1556.25370318324,-69.1332295971873,1556.25370318324,-69.3797231538451
1556.25385308053,-71.49157306755,1556.25384913586,-66.8696188816422
1556.25400297785,-70.9528375977744,1556.25399903318,-70.1176994352436
1556.2541528752,-70.7963321061528,1556.2541528752,-69.436790731131
1556.25430671724,-72.469430678641,1556.25430671724,-68.3942200767225
1556.25445661465,-70.4717292218758,1556.25446055931,-67.2719722111104
1556.25460651208,-71.180536302673,1556.25460651208,-66.5071135636602
1556.25475640954,-67.4512508481852,1556.25475640954,-63.1907765830559
1556.25491419638,-70.3912083424023,1556.25491419638,-69.6585649885166
1556.2550640939,-70.1168707306741,1556.25506014923,-67.6201621293796
1556.25521399145,-70.1498809288329,1556.25521399145,-70.0717629210378
1556.25536388903,-71.762026466313,1556.25536388903,-69.3610172086602
1556.25551378664,-69.945970233099,1556.25551378664,-66.0916852519312
1556.25566762895,-69.9106617419465,1556.25567157363,-67.8530012673052
1556.25581752662,-71.0020759567408,1556.2558214713,-65.9707427253981
1556.25597531367,-72.0017061133644,1556.25597136899,-69.1293927248346
1556.25612126672,-71.6501989240493,1556.2561252114,-70.4041694395751
1556.25627116448,-70.9520487003156,1556.25627116448,-67.3996858885102
1556.25642895162,-71.2011961782103,1556.25642500694,-67.9199310770062
1556.25657490475,-70.3658003818426,1556.25657884943,-68.4147632046036
1556.25672874727,-70.973027581718,1556.25673269195,-68.1241345383215
1556.25687864515,-69.9371337084216,1556.25687864515,-69.1174366560318
1556.25703248773,-70.5242358180034,1556.25702854305,-71.0210706255786
1556.25718238566,-67.0848385024905,1556.25718633034,-68.5670322055861
1556.25733228362,-70.4360740916523,1556.25733228362,-66.9311350771215
1556.25749007098,-72.0836606472539,1556.25748612629,-64.8011827828753
1556.25763602431,-66.0910004349786,1556.257639969,-69.5474879056025
1556.25778592236,-68.873656865887,1556.25778986704,-66.7532768590634
1556.25793976512,-71.8164669184438,1556.25794370981,-69.6841025890585
1556.25808966322,-67.885290399516,1556.25808966322,-67.645028206266
1556.25824350605,-71.4640393237949,1556.25824350605,-67.2826951298255
1556.25839340421,-71.1834815938706,1556.2583973489,-69.67446478342
1556.2585433024,-71.2553228411294,1556.25854724709,-68.4542861291736
1556.25870109001,-71.3809411806334,1556.25869714532,-68.5843122176983
1556.25885098826,-71.3564528201821,1556.25884704357,-70.8074642954604
1556.25900088654,-72.1677865610603,1556.25900483123,-70.131820135432
1556.25915472954,-72.3477821395692,1556.25915472954,-68.8081249606107
1556.25930068319,-72.3779456012742,1556.25930462788,-70.3174068931897
1556.25945847094,-69.8155464610588,1556.25945452625,-68.9220303258996
1556.25960442465,-70.8004336027708,1556.25960442465,-70.0225523264163
1556.25975826777,-69.2253399614241,1556.25976221246,-68.8817992014332
1556.25991211092,-69.7681799644706,1556.25990816622,-69.1846191554103
1556.26005806471,-71.7601826088955,1556.26005806471,-68.8494245887902
1556.26021190792,-70.4482029447982,1556.26021585262,-70.6262595612988
1556.26036180646,-70.3326322494693,1556.26036180646,-70.7833827260141
1556.26051564973,-68.6065646504574,1556.26051564973,-67.5404096189663
1556.26066554834,-70.7506388122709,1556.26066554834,-68.786874818967
1556.26081939167,-70.2695007144035,1556.26081544697,-68.1965317133494
1556.26096929033,-71.8609605833942,1556.26096929033,-68.3285318342692
1556.26112313372,-72.8529196334461,1556.26111918902,-69.4060840616255
1556.26127303244,-68.5931067401989,1556.26127303244,-69.3530806843608
1556.26142293118,-70.1851387301737,1556.26142293118,-67.4559308204535
1556.26157282996,-71.3083144520535,1556.26157282996,-70.1320264601885
1556.26172667347,-69.88241237936,1556.26172667347,-68.2383311854066
1556.26187657231,-67.9571432320937,1556.26187657231,-71.0290842526699
1556.26203041588,-65.9759345500477,1556.26203041588,-67.6503490116515
1556.26218031477,-69.1765737534921,1556.26218031477,-69.4790876943599
1556.26233021369,-70.8063332463711,1556.26233021369,-70.0304839291081
1556.26248405735,-72.6370178943635,1556.26248800206,-69.6573090359591
1556.26263790105,-70.0219832176578,1556.26263395633,-70.4545496146104
1556.26278780006,-70.1874204850063,1556.26279174477,-66.0313678966019
1556.26294164381,-69.8979207456795,1556.26294164381,-69.3063306567663
1556.26309154288,-71.1893687991749,1556.26308759816,-72.3715754041484
1556.26324144197,-71.3396862639149,1556.26324538669,-67.8342421260407
1556.26339528581,-70.2517300720168,1556.26339528581,-68.512036328203
1556.26354912969,-71.1876282488195,1556.26354518497,-69.2885085862221
1556.26369508416,-70.9795745684082,1556.26369902887,-69.502284551124
1556.26384498337,-71.6666820747506,1556.26384892809,-68.6296606665728
1556.26400277205,-70.9763755540685,1556.26399882733,-66.9238438038705
1556.26415267132,-71.5407156003527,1556.26415267132,-68.321356000018
1556.26430257062,-70.9067583753776,1556.26430651534,-70.3296020179728
1556.26445641467,-71.8891212866119,1556.26445246995,-65.2819607690611
1556.26460631403,-71.1509535470909,1556.26460631403,-67.8162395826393
1556.26475621342,-69.5904980192736,1556.26475621342,-70.0330483754103
1556.26490611284,-70.1908517946611,1556.26491005756,-67.7132349423876
1556.26505995701,-70.0588394936477,1556.26505995701,-70.1274941954838
1556.26520985649,-70.8300851436824,1556.26521380121,-67.6861257549893
1556.26536370072,-71.3640023760416,1556.26535975599,-70.5791902592005
1556.26551754498,-71.2565078975433,1556.26551360025,-67.9051226138293
1556.26566349982,-70.0662521017254,1556.26566349982,-70.0919075452324
1556.26581734414,-70.290899593696,1556.26581734414,-67.874517467932
1556.26596724376,-70.1189658920117,1556.26596724376,-70.2556903706744
1556.26612108814,-71.4761277358373,1556.26611714341,-68.6188776212901
1556.26627098782,-67.3758432499187,1556.26627098782,-68.8762692178276
1556.26642088753,-67.1652751141922,1556.26642088753,-69.6130650863311
1556.266574732,-71.4716104059958,1556.26657867673,-69.1166504471277
1556.26672463177,-71.6510079676643,1556.26672463177,-68.485542028695
1556.2668784763,-68.6658043606232,1556.26687453157,-69.3102252032678
1556.26703232086,-70.9448200636934,1556.26703232086,-69.3873972766313
1556.26717827598,-69.9423367023247,1556.26717827598,-68.820655706735
1556.2673321206,-70.9173593308071,1556.2673321206,-69.3265484630911
1556.26748596525,-70.9885956396569,1556.26748202052,-67.6883453450818
1556.26763192046,-68.5683074244726,1556.2676358652,-70.0271367539524
1556.26778576517,-68.2704332074715,1556.26778970991,-69.8208900520727
1556.26793566517,-68.9071530561761,1556.26793960991,-68.483752504037
1556.26808950994,-71.9560640961788,1556.26809345468,-70.7047590516834
1556.26823941,-67.5429990081058,1556.26824335474,-69.6873344601074
1556.26838931009,-68.3742161985536,1556.26839325483,-69.3459581838983
1556.26854315495,-69.7399206655589,1556.26854709969,-71.7431161246491
1556.2686930551,-68.6915741189617,1556.2686930551,-72.4272979696375
1556.26884690002,-72.0955227763748,1556.26885084476,-68.1116529924207
1556.26899680022,-68.6305137489221,1556.26900074497,-70.4404242501802
1556.26914670046,-69.264160063927,1556.26914670046,-69.4574434708888
1556.26930054547,-70.6469961699307,1556.26930449021,-70.5107565682087
1556.26945439051,-67.4405820710777,1556.26945044576,-69.9535270954655
1556.26960429083,-71.7066419352568,1556.26960429083,-69.917336245624
1556.26975419118,-68.5079481136343,1556.26975419118,-69.4670567675227
1556.26990409156,-70.9450027935158,1556.26990803631,-71.0753960153895
1556.27005793672,-70.0188690908486,1556.27005793672,-67.9912705325543
1556.27020783716,-69.6776279077997,1556.27021178191,-70.314581409951
1556.27036168238,-69.2951637509746,1556.27036168238,-69.7310364525657
1556.27051158288,-69.092551696429,1556.27051552763,-67.2633739244081
1556.27066542816,-71.1190037443181,1556.2706614834,-69.610958015883
1556.27081927346,-68.3312655264905,1556.27081532871,-73.7940115751181
1556.2709652293,-69.6315577978832,1556.2709652293,-69.5429360040584
1556.27111907467,-70.348113645259,1556.27111907467,-69.2133946239523
1556.27127292006,-69.3704731498224,1556.27126897531,-67.7193444237735
1556.27141887598,-70.1652056333163,1556.27142282074,-69.8606975098421
1556.27157272144,-71.1649462843076,1556.27157272144,-68.3286061025677
1556.27172262217,-71.7587367984411,1556.27172262217,-70.5189421268359
1556.27187646769,-70.3695707267128,1556.27188041245,-68.0871567014232
1556.27203031324,-71.4302712459204,1556.27202636848,-69.2433185227712
1556.2721762693,-68.6732056867222,1556.2721762693,-68.3713630435694
1556.27233011491,-70.5371260246098,1556.27233011491,-71.5075345029382
1556.27248001578,-71.8936045144361,1556.27248001578,-66.7574505140466
1556.27263386145,-71.369405956406,1556.27263386145,-69.0113193077097
1556.27278770715,-71.9421672967142,1556.27278376239,-70.2759171680069
1556.27293366335,-71.3970523550759,1556.27293366335,-71.7104747260286
1556.27308750911,-71.7948327224416,1556.27308750911,-67.7776088213441
1556.27323741013,-70.991482883925,1556.27323741013,-70.6326571163741
1556.27339125595,-70.9595073754343,1556.27339125595,-65.8000633435578
1556.27354115703,-71.0204308712634,1556.2735451018,-70.8806509871719
1556.27369500291,-69.4315896219587,1556.27369105814,-71.0381528124087
1556.27384884882,-70.4399618275042,1556.27384490405,-69.8970879702189
1556.27399480522,-68.9885619414075,1556.27399480522,-69.0604381417862
1556.27414865119,-70.803490719746,1556.27414865119,-67.4229436825254
1556.27429855241,-71.2593552255366,1556.27430249718,-69.5691693970903
1556.27444845367,-69.0070256297209,1556.27444845367,-69.1011165394511
1556.2746062445,-68.620173527617,1556.2746062445,-68.5018165236786
1556.27475220104,-69.3585910281639,1556.27475220104,-68.8972520637421
1556.27490604716,-71.401278680087,1556.27490604716,-69.7472299075032
1556.27505989331,-70.6447164546175,1556.27505989331,-70.5108846178609
1556.27520584994,-71.6960906528472,1556.27520979471,-71.0143386983446
1556.27535969614,-70.4809562169251,1556.27536364092,-71.2897385045141
1556.27551354238,-70.9102397184981,1556.2755095976,-70.6988510090182
1556.27566344387,-67.3110076804444,1556.27566344387,-68.5850482410637
1556.27581729017,-69.6201439223945,1556.27581334539,-71.2781780515026
1556.27596324694,-68.7421711914953,1556.27596324694,-68.7873822596578
1556.27611709329,-72.3298982052899,1556.27611709329,-71.9412897978303
1556.27627093968,-70.5615185375105,1556.27627093968,-68.0830530776411
1556.27642084132,-70.479068923608,1556.27642084132,-69.6161977090172
1556.27657468776,-71.4665256176055,1556.27657468776,-68.7187990886435
1556.27672064468,-71.0007601614288,1556.27672458946,-66.4219620260539
1556.27687449118,-71.4706289802408,1556.27687449118,-69.7421151177794
1556.27702439294,-71.1835427669522,1556.27702833772,-68.128979695449
1556.2771782395,-65.8842555117334,1556.2771782395,-66.8794991147833
1556.2773320861,-70.4103400421939,1556.2773320861,-69.6152193100443
1556.27748198794,-72.1928704301764,1556.27747804315,-68.1287808206338
1556.27763188981,-71.8404927679486,1556.2776358346,-68.2621521830886
1556.27778179171,-68.2932953136365,1556.27778179171,-68.2121990659206
1556.27793563842,-67.5405656714972,1556.27793563842,-71.9121853141957
1556.27808948517,-71.6262420108071,1556.27808554038,-68.8745547943972
1556.27823544237,-70.5450685824419,1556.27823938716,-68.5123636076636
1556.27838928917,-70.7671281724631,1556.27838928917,-69.8035743658946
1556.27854313601,-68.5459218945935,1556.27854313601,-68.3353388896414
1556.27869698287,-70.0164244515642,1556.27869698287,-69.5715293237643
1556.27884294019,-70.688990114724,1556.27884294019,-69.3436379010949
1556.27899678711,-68.3302481053044,1556.27899678711,-72.2466557390516
1556.27915063407,-71.4022727562045,1556.27914668927,-68.805986618506
1556.27929659146,-70.9889275336871,1556.27929659146,-67.0074420989289
1556.27945438327,-71.3819260446255,1556.27945043848,-68.4029418386945
1556.27960034073,-71.9783216339847,1556.27960034073,-70.3515605503183
1556.27975024301,-67.1609224593245,1556.2797541878,-68.4120659131812
1556.27990409011,-68.7358099399206,1556.27990803491,-68.8004266069409
1556.28005793725,-70.2828171064357,1556.28005793725,-65.831654706219
1556.28021178441,-71.8567614314965,1556.28020783961,-69.2350798804344
1556.28035774201,-69.3274781309821,1556.28035774201,-69.5795631474985
1556.28050764443,-67.6290274261216,1556.28050764443,-67.548831583743
1556.28066149169,-72.9057039009901,1556.28066149169,-68.5988188499663
1556.28081533897,-69.7351354702817,1556.28081533897,-69.2178036477942
1556.28096524148,-70.768944009019,1556.28096918629,-68.3754175783467
1556.28111514402,-69.2869674020481,1556.28111514402,-66.5763313456073
1556.2812689914,-70.6171140890318,1556.2812689914,-65.9735831284118
1556.281418894,-70.3911346063235,1556.281418894,-69.6933636548161
1556.28157274143,-69.9019281458226,1556.28156879663,-67.452531533855
1556.28172264409,-73.0244566339226,1556.28172264409,-69.4978912068848
1556.28187254678,-71.1201565036944,1556.28187254678,-68.9525161505612
1556.2820263943,-69.5560968052265,1556.28202244949,-70.0516447308952
1556.28217629705,-69.5753678713704,1556.28218024186,-68.550698899273
1556.28233014463,-71.0968613777865,1556.28233014463,-68.9605774796925
1556.28248004744,-69.5508934090807,1556.28248004744,-68.1625589247328
1556.28262995027,-71.2816453511485,1556.28263389508,-69.3112931292962
1556.28277985313,-70.6164248676764,1556.28277985313,-71.0212425149271
1556.28293370083,-69.2179642245842,1556.28293370083,-64.8861302929359
1556.28308360375,-70.1177839495926,1556.28308360375,-70.9854341780626
1556.28323745152,-73.0978859798178,1556.28323745152,-68.5828892168589
1556.28339129931,-68.6255500134538,1556.2833873545,-66.8142641633271
1556.2835372575,-70.0473521868344,1556.2835372575,-70.9304724167464
1556.28369505017,-70.8260891387692,1556.28369505017,-70.6484483519111
1556.28384100842,-68.1375185380875,1556.28384100842,-67.4510988068347
1556.28399880116,-71.2991973213963,1556.28399485634,-67.7096068437983
1556.28414870428,-69.6276327591398,1556.28414870428,-69.3543228169961
1556.28429466262,-71.5426918008371,1556.28429466262,-71.7830368502219
1556.28444851062,-71.9894247436131,1556.28444851062,-70.2925908113278
1556.28460235865,-70.6015128748945,1556.28460235865,-69.7059997239421
1556.28475620672,-70.6764057776455,1556.28475620672,-68.8701289394565
1556.28490216516,-70.6435230503375,1556.28490216516,-67.8855711057546
1556.28505206846,-69.7387345394728,1556.28505601329,-68.9990703593331
1556.28520591662,-72.2756026177268,1556.28520591662,-67.5552838918966
1556.28535581998,-70.4170421577009,1556.28535581998,-68.8640172332727
1556.28550966819,-72.0363695048209,1556.28550966819,-70.6083784114595
1556.28566351643,-72.4307565720157,1556.2856595716,-68.8568242758406
1556.28581341988,-71.3920913036832,1556.28581341988,-71.5947940223489
1556.28596726818,-71.4562272991361,1556.28596726818,-69.805934754402
1556.28611322686,-74.3020066114033,1556.28611322686,-67.315728539536
1556.28627496488,-67.4604661440125,1556.28626707522,-69.9321908020783
1556.28641697878,-71.613153952073,1556.28642092361,-72.5483465415225
1556.28656688237,-67.8436023927572,1556.28656688237,-67.7461981829407
1556.28672467566,-70.0466688333366,1556.28672073083,-70.4833360101219
1556.28687063448,-69.8785629042732,1556.28687063448,-70.2009648885215
1556.28702842782,-68.1746138684064,1556.28702448299,-70.59838070288
1556.2871743867,-68.7912266392887,1556.28717833153,-65.3331741206005
1556.28732823527,-70.7504867674969,1556.28732823527,-70.5206954750675
1556.28747813904,-69.6832749338862,1556.28747813904,-68.6219268830727
1556.28763198767,-70.2972573613516,1556.28763198767,-66.3989076326076
1556.28778583633,-69.7669845841128,1556.28778189149,-68.2218694575303
1556.28793179535,-68.7528798290875,1556.28793574019,-67.1428449723296
1556.28808564407,-69.4971633851755,1556.28808169923,-68.0132658493593
1556.28823949282,-70.0770868191324,1556.28823554798,-69.2460656793796
1556.28838545192,-72.4305538498443,1556.28838545192,-68.3675098800268
1556.28853930074,-74.2306712862249,1556.28853930074,-69.2659271155615
1556.28868920474,-70.5898396575541,1556.28868920474,-69.1507810774261
1556.28883910877,-71.1408356454812,1556.28883910877,-68.5546567611571
1556.28899295767,-72.6469485671744,1556.28899690251,-71.1095651062424
1556.28914286175,-70.6016517580256,1556.2891468066,-68.7892726390992
1556.28929671072,-70.4409530357605,1556.28930065556,-72.2481005860484
1556.28944661486,-70.9676222049501,1556.28944661486,-67.6391891122691
1556.28960046388,-67.6934783950777,1556.28959651904,-69.1501782228685
1556.28975431294,-69.6024723532898,1556.28975036809,-71.1877928978332
1556.28990027232,-71.2820150244208,1556.28990027232,-70.8028593769162
1556.29005806628,-70.2654019752507,1556.29005806628,-69.9688303208187
1556.29020797058,-69.28156946219,1556.29020402573,-70.297972861691
1556.2903578749,-69.6205083024507,1556.2903578749,-70.9171158066902
1556.29050777925,-69.5235380355659,1556.29050777925,-67.9802365298393
1556.29066162848,-70.1016880042031,1556.29065768363,-71.345770327307
1556.29081153289,-71.2758229299834,1556.29081153289,-69.0457130635963
1556.29096143733,-71.1874727398969,1556.29096143733,-66.8389585561511
1556.29111528665,-73.172392653604,1556.29111134179,-71.5304035118506
1556.29126519114,-70.7859609277182,1556.29126519114,-67.2454784460151
1556.29141509567,-70.5733501564554,1556.29141509567,-66.2146070468145
1556.29156894508,-70.3310338795827,1556.29156894508,-70.8188119368961
1556.29171884966,-66.7744590773718,1556.29171884966,-69.3148065089004
1556.29186875428,-69.931038461134,1556.29186875428,-69.6015866555926
1556.29202260378,-70.2297608955142,1556.29202654864,-70.7251213576561
1556.29217645331,-67.3733223454502,1556.29217250845,-71.1700597814943
1556.29233030287,-67.9063323510321,1556.29232635801,-66.9461251039655
1556.2924802076,-68.3904289177533,1556.2924802076,-66.3147318256866
1556.2926261675,-70.0691161910855,1556.29263011236,-67.4844937056649
1556.29278396201,-71.1888700506241,1556.29278396201,-67.6158678594483
1556.29292992196,-69.3261970493571,1556.29292992196,-69.0880475772015
1556.29308377168,-71.782812826082,1556.29308771654,-69.6886102565813
1556.29323367655,-71.4010161597341,1556.29323367655,-68.6233550060692
1556.29338358146,-70.8517813685908,1556.29338358146,-69.3733192217155
1556.29354137612,-70.3941542654899,1556.29353743126,-69.4897103342282
1556.29368733622,-69.9771631608463,1556.29368733622,-65.8234981288761
1556.29384513095,-71.3723509062176,1556.29384513095,-70.9978201686912
1556.2939910911,-69.145287234156,1556.2939910911,-64.6278686595513
1556.29414099615,-72.3639026795124,1556.29414099615,-66.9661248753934
1556.2942948461,-69.9593446147224,1556.29429879097,-67.4598930784894
1556.29444869608,-69.3999509924484,1556.29444869608,-69.9108866282928
1556.29459860122,-71.4986729552267,1556.29459860122,-69.3542290508156
1556.29474850639,-71.6072530691397,1556.29474850639,-67.4164727707708
1556.29490235646,-71.8244591656094,1556.29490235646,-70.1062873452129
1556.29505620656,-71.1304321868571,1556.29505620656,-68.5577643747653
1556.29520216694,-69.0037962155895,1556.29520216694,-69.5304946349904
1556.2953560171,-67.6329676540337,1556.2953560171,-69.3923156666829
1556.29550592241,-69.3096799883343,1556.29550986729,-69.5693885904745
1556.29565582775,-71.5877524527176,1556.29565977263,-70.7793441021029
1556.295809678,-71.5494582908058,1556.295809678,-68.5015619701093
1556.29596352828,-71.6620041403814,1556.29596352828,-70.1560669684792
1556.29611737859,-70.5063182493491,1556.29611737859,-69.2596652916298
1556.29626333917,-70.9415204042266,1556.29626333917,-70.9594340126685
1556.29641324466,-70.4554213716197,1556.29641718954,-67.0295054541163
1556.29656709506,-71.8056389314586,1556.29656709506,-70.7209858537126
1556.29671700061,-70.4245513296273,1556.29672094549,-69.3300744245057
1556.29687085107,-70.4992020695721,1556.29687085107,-70.6728032278913
1556.29702075667,-73.4214679884278,1556.29702075667,-70.808909775355
1556.2971706623,-70.2079128033878,1556.2971706623,-70.2792098751268
1556.29732451285,-72.9897609957928,1556.29732451285,-67.9387988826339
1556.29747836343,-71.0799132993056,1556.29747441855,-68.9117009211766
1556.29762826916,-71.0880396521795,1556.29763221404,-69.9210660418125
1556.29777817491,-71.3593733392498,1556.29777817491,-69.5005254971988
1556.29792808069,-69.7906384188439,1556.29792808069,-68.5780559654262
1556.29808193138,-69.9082207962395,1556.29808587628,-68.125775441549
1556.29823578211,-70.616818569269,1556.29823578211,-67.5488751637741
1556.29838963287,-70.2917149070142,1556.29838963287,-68.3666914256102
1556.29853953877,-72.5926939982805,1556.29853953877,-69.7524724227506
1556.2986854998,-71.2544509343797,1556.2986854998,-70.6820366144704
1556.29884329555,-71.4228998397643,1556.29883935065,-70.0928214142428
1556.29898925664,-70.1368282926521,1556.29898925664,-68.791555808508
1556.29914310755,-67.9245276343668,1556.29914310755,-70.7655859329061
1556.29929301359,-70.858773121738,1556.29929301359,-70.494673330155
1556.29944291966,-69.9111974034956,1556.29944291966,-69.4371855659649
1556.29960071556,-70.9350173141226,1556.29959677066,-69.387033492035
1556.29974667679,-69.7347799186533,1556.29974667679,-71.2145255902617
1556.29990447275,-71.1189437014847,1556.29990052785,-66.2097925115045


==> data/spectrum_paper.csv <==
freq,psd
0,-6.77293215962947
0.000457791613257645,-27.8797605693866
0.00091558322651529,-21.9071128676182
0.00137337483977294,-21.8626992764459
0.00183116645303058,-29.1034511707063
0.00228895806628823,-31.9187483056969
0.00274674967954587,-33.7396519695615
0.00320454129280352,-36.6907324841767
0.00366233290606116,-35.6179131725564
0.00412012451931881,-36.6556239202202
0.00457791613257645,-37.0325488819929
0.0050357077458341,-38.4712501808656
0.00549349935909174,-37.5130192194156
0.00595129097234939,-37.7042181632413
0.00640908258560703,-38.18389673721
0.00686687419886468,-38.4162115143613
0.00732466581212232,-38.5839744822679
0.00778245742537997,-39.0544613515948
0.00824024903863761,-39.6998271228975
0.00869804065189526,-38.3890435752334
0.0091558322651529,-39.215295553897
0.00961362387841055,-38.7780320214923
0.0100714154916682,-38.8605631658182
0.0105292071049258,-38.1565596207361
0.0109869987181835,-38.8060784011113
0.0114447903314411,-39.0935481883965
0.0119025819446988,-40.1375216271886
0.0123603735579564,-38.7393244489969
0.0128181651712141,-38.6633457710056
0.0132759567844717,-38.6078255443589
0.0137337483977294,-39.0761316095479
0.014191540010987,-38.1792492593964
0.0146493316242446,-38.9297820631414
0.0151071232375023,-39.3561782869993
0.0155649148507599,-38.974486520688
0.0160227064640176,-39.3397134087934
0.0164804980772752,-38.5852559349894
0.0169382896905329,-39.2563998219295
0.0173960813037905,-38.5501100050472
0.0178538729170482,-39.0206274290004
0.0183116645303058,-39.0441740789641
0.0187694561435634,-40.0417551240476
0.0192272477568211,-38.6410691299282
0.0196850393700787,-39.5542318479233
0.0201428309833364,-38.7498692255585
0.020600622596594,-38.6360192748931
0.0210584142098517,-38.9207850285472
0.0215162058231093,-38.1938432278293
0.021973997436367,-39.6416901186728
0.0224317890496246,-38.7330942111618
0.0228895806628823,-38.5439090713429
0.0233473722761399,-39.6297568444848
0.0238051638893975,-39.2159691574482
0.0242629555026552,-39.3411374891242
0.0247207471159128,-38.4150209315637
0.0251785387291705,-39.6295087842076
0.0256363303424281,-39.3923726789596
0.0260941219556858,-38.402465817399
0.0265519135689434,-39.3746453746542
0.0270097051822011,-38.9535522832271
0.0274674967954587,-39.769641249951
0.0279252884087164,-39.8454538574544
0.028383080021974,-39.1854909550936
0.0288408716352316,-39.5472243436956
0.0292986632484893,-37.9147756066635
0.0297564548617469,-38.557771549149
0.0302142464750046,-38.8061975201561
0.0306720380882622,-39.7968714724372
0.0311298297015199,-38.9056626990465
0.0315876213147775,-38.3941770837275
0.0320454129280352,-38.8380703092228
0.0325032045412928,-38.3893579783011
0.0329609961545504,-39.8450610033065
0.0334187877678081,-39.6772716884775
0.0338765793810657,-38.6948539387401
0.0343343709943234,-40.3479865390295
0.034792162607581,-39.8333671050629
0.0352499542208387,-38.4864930370192
0.0357077458340963,-39.7264118052028
0.036165537447354,-40.2084821645065
0.0366233290606116,-39.2284840034517
0.0370811206738693,-38.8672553029738
0.0375389122871269,-38.9669912783541
0.0379967039003845,-39.0508500687747
0.0384544955136422,-38.2665108271138
0.0389122871268998,-38.8710579247005
0.0393700787401575,-39.8132021820622
0.0398278703534151,-39.0740286862065
0.0402856619666728,-39.0431522605379
0.0407434535799304,-39.1351044306348
0.0412012451931881,-38.6804914715402
0.0416590368064457,-39.0475381971349
0.0421168284197034,-39.079540686387
0.042574620032961,-38.5680999312612
0.0430324116462186,-38.8842191672176
0.0434902032594763,-38.7145630747666
0.0439479948727339,-40.6918728636327
0.0444057864859916,-39.6046059244929
0.0448635780992492,-39.8133734248744
0.0453213697125069,-39.283231864072
0.0457791613257645,-39.0237729771569
0.0462369529390222,-39.2104428169141
0.0466947445522798,-39.3241427787668
0.0471525361655374,-37.9427488588345
0.0476103277787951,-38.9957430673454
0.0480681193920527,-39.9095133302432
0.0485259110053104,-38.882281093639
0.048983702618568,-39.6621786044641
0.0494414942318257,-38.1870067216311
0.0498992858450833,-39.2828698497124
0.050357077458341,-39.0309907309728
0.0508148690715986,-38.6920424318727
0.0512726606848563,-38.5111529913717
0.0517304522981139,-38.6067809298743
0.0521882439113715,-39.2851648108888
0.0526460355246292,-40.9971532735799
0.0531038271378868,-38.675704378248
0.0535616187511445,-39.6164409171484
0.0540194103644021,-39.3403331523435
0.0544772019776598,-39.2569695610239
0.0549349935909174,-39.4657840769373
0.0553927852041751,-39.0149536594976
0.0558505768174327,-38.9816669011281
0.0563083684306903,-38.4661586978007
0.056766160043948,-38.7648960169207
0.0572239516572056,-38.8255127792602
0.0576817432704633,-39.1279942842844
0.0581395348837209,-39.5571470722159
0.0585973264969786,-39.7850466042376
0.0590551181102362,-39.7573749548597
0.0595129097234939,-39.0113013834022
0.0599707013367515,-38.8090790409288
0.0604284929500092,-38.9381956434491
0.0608862845632668,-39.7457824726572
0.0613440761765244,-38.0176173322144
0.0618018677897821,-39.4274753038907
0.0622596594030397,-38.6699122070308
0.0627174510162974,-38.6304349453223
0.063175242629555,-38.4811523159011
0.0636330342428127,-38.7174849923205
0.0640908258560703,-38.7261570293089
0.064548617469328,-39.0289549110259
0.0650064090825856,-38.7084472141108
0.0654642006958432,-39.7124873107475
0.0659219923091009,-38.0433945675745
0.0663797839223585,-38.1938015846079
0.0668375755356162,-39.653670604942
0.0672953671488738,-39.0667411063477
0.0677531587621315,-38.2480818250489
0.0682109503753891,-39.8533348704653
0.0686687419886468,-39.0445362164416
0.0691265336019044,-39.0108460793657
0.0695843252151621,-39.2511375551785
0.0700421168284197,-39.4529752595482
0.0704999084416773,-39.7768429443375
0.070957700054935,-38.5590421527633
0.0714154916681926,-39.4310140929674
0.0718732832814503,-39.69311635649
0.0723310748947079,-39.5582822614083
0.0727888665079656,-40.4489504965737
0.0732466581212232,-39.9160125178179
0.0737044497344809,-39.9393022104707
0.0741622413477385,-39.0056991635696
0.0746200329609961,-39.5018967389282
0.0750778245742538,-39.4361508459191
0.0755356161875115,-38.7776883519805
0.0759934078007691,-39.7707931637717
0.0764511994140267,-39.1525652152986
0.0769089910272844,-40.4106455326188
0.077366782640542,-39.3896427451573
0.0778245742537997,-38.5838236510589
0.0782823658670573,-38.5034301389767
0.078740157480315,-38.7767608831249
0.0791979490935726,-40.5000338882336
0.0796557407068302,-39.9214471178171
0.0801135323200879,-39.1019488834336
0.0805713239333455,-38.9096982846352
0.0810291155466032,-39.1145998644807
0.0814869071598608,-38.6868555583753
0.0819446987731185,-38.0468854719303
0.0824024903863761,-40.1120006022612
0.0828602819996338,-40.7822293231977
0.0833180736128914,-37.7344022420157
0.083775865226149,-39.8512749832818
0.0842336568394067,-39.1042024199679
0.0846914484526643,-38.4844044456103
0.085149240065922,-39.8380834531517
0.0856070316791796,-38.748134249442
0.0860648232924373,-40.0486329950212
0.0865226149056949,-39.4717360679037
0.0869804065189526,-38.6008196644718
0.0874381981322102,-39.0455284091945
0.0878959897454679,-39.9890737619667
0.0883537813587255,-37.6474185748905
0.0888115729719832,-38.1400326504724
0.0892693645852408,-39.4617626564026
0.0897271561984984,-38.4394602828868
0.0901849478117561,-39.4824195306063
0.0906427394250137,-40.5746362580061
0.0911005310382714,-39.0242632103112
0.091558322651529,-39.3121952300665
0.0920161142647867,-39.850290473012
0.0924739058780443,-40.2186455552878
0.092931697491302,-40.6071751904096
0.0933894891045596,-38.854636179365
0.0938472807178172,-39.4638771377474
0.0943050723310749,-37.9078059778927
0.0947628639443325,-39.5930728474137
0.0952206555575902,-39.6277637765018
0.0956784471708478,-38.3953121450413
0.0961362387841055,-41.0633619466661
0.0965940303973631,-38.9695337132512
0.0970518220106208,-37.6885773545681
0.0975096136238784,-39.1845383186352
0.0979674052371361,-39.3644783175838
0.0984251968503937,-40.2605300762393
0.0988829884636513,-38.7155859906039
0.099340780076909,-39.348231948927
0.0997985716901666,-39.6811515227591
0.100256363303424,-38.9953334639221
0.100714154916682,-39.1781379753001
0.10117194652994,-39.5059116605518
0.101629738143197,-38.8272837254177
0.102087529756455,-39.4248020580206
0.102545321369713,-38.2269080494303
0.10300311298297,-39.3504177835825
0.103460904596228,-39.1767999334553
0.103918696209485,-39.7714856439712
0.104376487822743,-38.9190999672687
0.104834279436001,-40.2717571434356
0.105292071049258,-39.8965837158292
0.105749862662516,-39.5310026662561
0.106207654275774,-38.733398859778
0.106665445889031,-38.9408154594056
0.107123237502289,-39.8735651578106
0.107581029115547,-38.483551697116
0.108038820728804,-40.6280849182969
0.108496612342062,-38.7326921193927
0.10895440395532,-40.1420903190957
0.109412195568577,-39.1476436148173
0.109869987181835,-38.9616398395514
0.110327778795092,-39.7605331694663
0.11078557040835,-40.1919494209413
0.111243362021608,-38.8841327909594
0.111701153634865,-38.9261670131125
0.112158945248123,-38.5992451525142
0.112616736861381,-39.5035520437158
0.113074528474638,-39.2617167766417
0.113532320087896,-38.7452186127001
0.113990111701154,-38.7001161684106
0.114447903314411,-39.2708556891285
0.114905694927669,-39.0166928598195
0.115363486540927,-39.8621356255355
0.115821278154184,-39.6217697775146
0.116279069767442,-39.870569212593
0.116736861380699,-39.6572935344116
0.117194652993957,-38.9313516995645
0.117652444607215,-39.7961417703558
0.118110236220472,-40.4151605474494
0.11856802783373,-39.1244036091569
0.119025819446988,-38.8835092180574
0.119483611060245,-40.2067196989715
0.119941402673503,-39.3238023866766
0.120399194286761,-40.0767650890842
0.120856985900018,-39.8920068771018
0.121314777513276,-39.7437513162382
0.121772569126534,-38.5976659117737
0.122230360739791,-38.8859378829124
0.122688152353049,-39.3452473169051
0.123145943966307,-40.1114754747795
0.123603735579564,-39.4657755870744
0.124061527192822,-39.8327249132914
0.124519318806079,-38.9830339273481
0.124977110419337,-40.7067488595712
0.125434902032595,-39.2704629811559
0.125892693645852,-39.689707785152
0.12635048525911,-39.8054259452367
0.126808276872368,-39.411047598853
0.127266068485625,-39.4495802589303
0.127723860098883,-39.9848884787585
0.128181651712141,-39.1842890627704
0.128639443325398,-39.0919957993981
0.129097234938656,-38.5453586388708
0.129555026551914,-39.2334849364324
0.130012818165171,-38.537643133192
0.130470609778429,-39.4705206910835
0.130928401391686,-38.4904981283829
0.131386193004944,-39.7368975727324
0.131843984618202,-40.1676575370008
0.132301776231459,-39.2280542049592
0.132759567844717,-38.8072082251483
0.133217359457975,-38.8192243664212
0.133675151071232,-39.091935885559
0.13413294268449,-39.2319665588332
0.134590734297748,-40.5147230164255
0.135048525911005,-40.0719127459307
0.135506317524263,-39.7140178127871
0.135964109137521,-38.6470469529811
0.136421900750778,-38.4480536133568
0.136879692364036,-39.5181564034095
0.137337483977294,-39.9466235209542
0.137795275590551,-39.0821732884463
0.138253067203809,-39.5967098749808
0.138710858817066,-39.4307266122248
0.139168650430324,-39.780440099825
0.139626442043582,-39.8728376186616
0.140084233656839,-39.696213431235
0.140542025270097,-39.3725768639212
0.140999816883355,-39.6866204854741
0.141457608496612,-39.3304691413701
0.14191540010987,-38.1306032686582
0.142373191723128,-39.3292954849985
0.142830983336385,-39.5393358662923
0.143288774949643,-40.3876638560848
0.143746566562901,-39.6008723419877
0.144204358176158,-39.1527022098155
0.144662149789416,-40.1705407029537
0.145119941402673,-39.2903333740291
0.145577733015931,-39.7960358309323
0.146035524629189,-39.5311603957036
0.146493316242446,-39.3074133411852
0.146951107855704,-39.5561597889214
0.147408899468962,-40.4356946800932
0.147866691082219,-40.302019601327
0.148324482695477,-39.7649758974582
0.148782274308735,-38.8782531904595
0.149240065921992,-40.8924222709925
0.14969785753525,-39.6828839107882
0.150155649148508,-39.9740855911835
0.150613440761765,-39.2851885813042
0.151071232375023,-40.6185149364343
0.151529023988281,-39.2760995724651
0.151986815601538,-39.5536304745427
0.152444607214796,-39.0814722141495
0.152902398828053,-39.4496965220183
0.153360190441311,-38.5373976390138
0.153817982054569,-38.5238491681459
0.154275773667826,-39.76089169495
0.154733565281084,-39.7639334497727
0.155191356894342,-39.0535523813093
0.155649148507599,-39.0494959731004
0.156106940120857,-39.66301638156
0.156564731734115,-38.7785672185807
0.157022523347372,-39.229285517637
0.15748031496063,-38.5655180354861
0.157938106573888,-38.4911042667487
0.158395898187145,-39.099885860719
0.158853689800403,-39.2374384415889
0.15931148141366,-40.9068597736369
0.159769273026918,-39.5906070669985
0.160227064640176,-38.7351781201687
0.160684856253433,-39.8852066945115
0.161142647866691,-40.0715537324257
0.161600439479949,-39.319993019122
0.162058231093206,-39.4845899233053
0.162516022706464,-40.7646113133747
0.162973814319722,-39.5692660406868
0.163431605932979,-40.3668627850537
0.163889397546237,-39.0046557380788
0.164347189159495,-39.5847526943894
0.164804980772752,-39.9931855221506
0.16526277238601,-40.6084638058206
0.165720563999268,-39.2046647940433
0.166178355612525,-38.5843777842299
0.166636147225783,-39.4095129885664
0.16709393883904,-38.8066856943126
0.167551730452298,-39.6232683010636
0.168009522065556,-39.7303123320835
0.168467313678813,-40.2211018338294
0.168925105292071,-39.5340381159662
0.169382896905329,-38.7331929474418
0.169840688518586,-40.4380737548389
0.170298480131844,-39.3386980630666
0.170756271745102,-39.6730901536
0.171214063358359,-39.0999915537204
0.171671854971617,-39.0554052124282
0.172129646584875,-39.502982253414
0.172587438198132,-38.5680966136214
0.17304522981139,-39.5339344138298
0.173503021424647,-39.5127810390147
0.173960813037905,-40.0313276952183
0.174418604651163,-40.0821921765394
0.17487639626442,-39.5838030512869
0.175334187877678,-39.8543490585506
0.175791979490936,-39.1088912775468
0.176249771104193,-40.1556206548207
0.176707562717451,-39.7793805989144
0.177165354330709,-40.0162039426585
0.177623145943966,-40.5585300087797
0.178080937557224,-39.6475713304586
0.178538729170482,-38.8845841570337
0.178996520783739,-39.619063429849
0.179454312396997,-39.2388925258278
0.179912104010255,-39.4173946413582
0.180369895623512,-41.28251734086
0.18082768723677,-39.5877217720802
0.181285478850027,-39.9864616469259
0.181743270463285,-39.650455055159
0.182201062076543,-38.8299052620421
0.1826588536898,-39.1837470786189
0.183116645303058,-39.3567308930996
0.183574436916316,-39.5689266767059
0.184032228529573,-39.7839997492254
0.184490020142831,-39.7648538876798
0.184947811756089,-40.0251644406749
0.185405603369346,-39.9093028509504
0.185863394982604,-39.7998530915027
0.186321186595862,-40.0251546775342
0.186778978209119,-39.3715099795106
0.187236769822377,-39.6300483216102
0.187694561435634,-39.7263117526214
0.188152353048892,-40.7024587030272
0.18861014466215,-39.7787927576391
0.189067936275407,-39.7018622048412
0.189525727888665,-39.5876503794772
0.189983519501923,-40.437454904491
0.19044131111518,-39.9190736268518
0.190899102728438,-39.3619707594541
0.191356894341696,-39.3831892949405
0.191814685954953,-39.7031999489534
0.192272477568211,-39.9063197882386
0.192730269181469,-40.9835748424948
0.193188060794726,-39.7750830293428
0.193645852407984,-39.6437367388597
0.194103644021242,-40.4766302164904
0.194561435634499,-38.6681561064412
0.195019227247757,-39.6094161415324
0.195477018861014,-40.7463681153651
0.195934810474272,-40.6129947624406
0.19639260208753,-39.5445529799519
0.196850393700787,-40.1291149350682
0.197308185314045,-39.7645615649633
0.197765976927303,-38.7077991944765
0.19822376854056,-39.0911809717996
0.198681560153818,-39.7298800787707
0.199139351767076,-40.3391991942161
0.199597143380333,-40.2800369187017
0.200054934993591,-39.2811536109916
0.200512726606849,-39.218445517711
0.200970518220106,-39.8606550797774
0.201428309833364,-40.3436485691427
0.201886101446621,-39.9544715870914
0.202343893059879,-39.4670003443422
0.202801684673137,-40.2338963033104
0.203259476286394,-39.2456674809023
0.203717267899652,-39.4619749163467
0.20417505951291,-39.8328779845671
0.204632851126167,-40.1134411035648
0.205090642739425,-39.5617452267133
0.205548434352683,-39.0020818481462
0.20600622596594,-39.8968237604377
0.206464017579198,-38.888508205579
0.206921809192456,-39.3195618667737
0.207379600805713,-39.0091046265498
0.207837392418971,-38.2507489224193
0.208295184032228,-37.6024340208956
0.208752975645486,-37.0801547059542
0.209210767258744,-33.4905665952352
0.209668558872001,-25.9165926170517
0.210126350485259,0
0.210584142098517,-30.8184131229256
0.211041933711774,-35.3501491121652
0.211499725325032,-37.4818211337375
0.21195751693829,-39.0689302926357
0.212415308551547,-38.8795035484314
0.212873100164805,-39.0965422539538
0.213330891778063,-39.9746285899338
0.21378868339132,-38.9406639928021
0.214246475004578,-39.738382586924
0.214704266617836,-40.4006679402712
0.215162058231093,-40.162164717989
0.215619849844351,-40.3269878618525
0.216077641457608,-40.6027066623007
0.216535433070866,-39.4728897053798
0.216993224684124,-39.1731450492162
0.217451016297381,-40.5550378035597
0.217908807910639,-38.7692319124504
0.218366599523897,-39.9903439238335
0.218824391137154,-39.3615454266916
0.219282182750412,-40.6665123013902
0.21973997436367,-40.0124375423831
0.220197765976927,-39.7843984923197
0.220655557590185,-41.2179122818568
0.221113349203443,-39.4778678652439
0.2215711408167,-38.8395113585473
0.222028932429958,-40.6339707857951
0.222486724043216,-40.1460282703659
0.222944515656473,-40.2516740304401
0.223402307269731,-40.5163046531337
0.223860098882988,-40.2792180083679
0.224317890496246,-39.6827390410581
0.224775682109504,-39.6821570934714
0.225233473722761,-39.1854694401166
0.225691265336019,-38.7091850705524
0.226149056949277,-41.4832362510774
0.226606848562534,-39.2229895959969
0.227064640175792,-40.764278808304
0.22752243178905,-40.2494918894009
0.227980223402307,-38.9443564280894
0.228438015015565,-40.325087688638
0.228895806628823,-40.1224487542054
0.22935359824208,-40.4173048518024
0.229811389855338,-40.6398700251411
0.230269181468595,-39.595982728918
0.230726973081853,-40.2659986895227
0.231184764695111,-39.7536312326754
0.231642556308368,-39.3470811598173
0.232100347921626,-40.1065068765397
0.232558139534884,-40.6239264535738
0.233015931148141,-40.4458352338052
0.233473722761399,-40.4953393690298
0.233931514374657,-39.5523105935654
0.234389305987914,-41.1662802647341
0.234847097601172,-40.1246164391345
0.23530488921443,-41.2167481938927
0.235762680827687,-39.9709226938214
0.236220472440945,-41.0830261449504
0.236678264054203,-41.65638962407
0.23713605566746,-40.9869660255181
0.237593847280718,-39.8413749312618
0.238051638893975,-40.9305034427319
0.238509430507233,-40.3265859217349
0.238967222120491,-39.9679106418824
0.239425013733748,-39.7533455257504
0.239882805347006,-40.4614824342111
0.240340596960264,-39.7659978600126
0.240798388573521,-39.2876914429024
0.241256180186779,-39.4195858547293
0.241713971800037,-40.6357024982454
0.242171763413294,-40.6173058667974
0.242629555026552,-40.2258093122846
0.24308734663981,-39.4793130965705
0.243545138253067,-40.1739748632393
0.244002929866325,-39.2162453834787
0.244460721479582,-40.01104969803
0.24491851309284,-40.56080623254
0.245376304706098,-39.6784781647029
0.245834096319355,-39.617602789848
0.246291887932613,-40.7411232159553
0.246749679545871,-40.2327133679079
0.247207471159128,-39.9918574245605
0.247665262772386,-40.7301731153452
0.248123054385644,-39.186523954002
0.248580845998901,-40.2006669618123
0.249038637612159,-39.4352875727347
0.249496429225417,-39.9028873615039
0.249954220838674,-40.3522595494673
0.250412012451932,-40.6997178988749
0.250869804065189,-40.9779751516138
0.251327595678447,-40.32685849627
0.251785387291705,-38.87742398573
0.252243178904962,-41.9437453254013
0.25270097051822,-40.258743053189
0.253158762131478,-40.0613169950055
0.253616553744735,-39.9410808983026
0.254074345357993,-39.7624463325684
0.254532136971251,-40.627229538844
0.254989928584508,-39.6735767874342
0.255447720197766,-40.6113102583301
0.255905511811024,-40.6183030824949
0.256363303424281,-40.6823756590307
0.256821095037539,-39.8512730369735
0.257278886650797,-40.0308573626227
0.257736678264054,-40.013921920633
0.258194469877312,-39.6432982192635
0.258652261490569,-39.5517414089789
0.259110053103827,-40.7214945766335
0.259567844717085,-40.1692929752498
0.260025636330342,-40.2148628385231
0.2604834279436,-40.7603492818519
0.260941219556858,-40.8494597639997
0.261399011170115,-41.4898416147651
0.261856802783373,-40.239095031037
0.262314594396631,-39.8446027423711
0.262772386009888,-39.9913271513949
0.263230177623146,-40.6332597522512
0.263687969236404,-40.0340350628909
0.264145760849661,-40.0172166765248
0.264603552462919,-40.555744166286
0.265061344076176,-39.6448115001559
0.265519135689434,-39.4368964054829
0.265976927302692,-40.2410306122618
0.266434718915949,-40.1892151983291
0.266892510529207,-40.2598507484626
0.267350302142465,-39.3225931545561
0.267808093755722,-40.2944573770018
0.26826588536898,-40.0931336876689
0.268723676982238,-39.4598205949056
0.269181468595495,-39.5884772928243
0.269639260208753,-38.8664058885537
0.270097051822011,-40.5641348257242
0.270554843435268,-40.3190708516629
0.271012635048526,-40.5728982198322
0.271470426661784,-40.0996258301719
0.271928218275041,-40.0071117258064
0.272386009888299,-40.4783550828129
0.272843801501556,-40.1555524405076
0.273301593114814,-39.9095575934038
0.273759384728072,-40.3554559837901
0.274217176341329,-39.4983484262189
0.274674967954587,-39.2149130565565
0.275132759567845,-40.6473086378696
0.275590551181102,-40.7252756283812
0.27604834279436,-39.9663576019812
0.276506134407618,-39.1671424769758
0.276963926020875,-40.3124755532522
0.277421717634133,-39.626345884261
0.277879509247391,-40.2445099764561
0.278337300860648,-39.4626923887022
0.278795092473906,-40.7325282431342
0.279252884087164,-39.9293666205701
0.279710675700421,-39.80139643755
0.280168467313679,-40.9996072878198
0.280626258926936,-40.4056566897807
0.281084050540194,-40.2381719676438
0.281541842153452,-40.6165135434654
0.281999633766709,-39.713657084064
0.282457425379967,-40.7877146678192
0.282915216993225,-39.9682272974944
0.283373008606482,-39.5785601144929
0.28383080021974,-39.4195690061067
0.284288591832998,-39.9466802542711
0.284746383446255,-39.4606187182323
0.285204175059513,-40.157928907311
0.28566196667277,-40.5011354549816
0.286119758286028,-40.224504353313
0.286577549899286,-40.0746438372979
0.287035341512543,-40.4193902332604
0.287493133125801,-40.1019676962822
0.287950924739059,-39.2629783286719
0.288408716352316,-39.5663552724983
0.288866507965574,-40.152578253137
0.289324299578832,-39.6601404490398
0.289782091192089,-39.0603711149791
0.290239882805347,-41.0067149494618
0.290697674418605,-40.9021600101298
0.291155466031862,-41.3933881311923
0.29161325764512,-39.3505696777254
0.292071049258378,-40.4488226653247
0.292528840871635,-40.238589852119
0.292986632484893,-40.5726688403707
0.29344442409815,-40.2950742604899
0.293902215711408,-21.7287063406664
0.294360007324666,-39.9471251250372
0.294817798937923,-40.4562997976243
0.295275590551181,-40.5717181012951
0.295733382164439,-40.5091878944447
0.296191173777696,-39.9338702881601
0.296648965390954,-39.5139371252987
0.297106757004212,-39.7341405597897
0.297564548617469,-40.5158900706029
0.298022340230727,-40.0717147708156
0.298480131843985,-40.2105394521564
0.298937923457242,-41.2123851751311
0.2993957150705,-40.2059009949199
0.299853506683758,-40.6490089606701
0.300311298297015,-41.4460432532359
0.300769089910273,-40.2875686002247
0.30122688152353,-39.5034275788838
0.301684673136788,-40.4666158390375
0.302142464750046,-39.9838712230621
0.302600256363303,-40.1844846618366
0.303058047976561,-39.9943375624823
0.303515839589819,-40.7370143958645
0.303973631203076,-40.0609288615084
0.304431422816334,-39.9470977220522
0.304889214429592,-40.444269978818
0.305347006042849,-41.1795296062631
0.305804797656107,-39.8870196178238
0.306262589269365,-39.7757738432074
0.306720380882622,-39.7769338683956
0.30717817249588,-40.3846072450722
0.307635964109137,-40.3494948224811
0.308093755722395,-41.4509742733181
0.308551547335653,-39.8187314234046
0.30900933894891,-39.1531328251682
0.309467130562168,-41.1568766701791
0.309924922175426,-40.7068783033089
0.310382713788683,-40.585592349045
0.310840505401941,-40.9352152752478
0.311298297015199,-40.2451799305058
0.311756088628456,-40.6949525729618
0.312213880241714,-39.7274442688726
0.312671671854972,-40.3720841799634
0.313129463468229,-39.6370350614926
0.313587255081487,-40.6374432224343
0.314045046694745,-39.1228168536904
0.314502838308002,-41.1475980472325
0.31496062992126,-40.4108912125305
0.315418421534517,-39.7966483490234
0.315876213147775,-40.7461223187602
0.316334004761033,-40.211335065242
0.31679179637429,-39.3362867392798
0.317249587987548,-41.4357154534273
0.317707379600806,-40.0256362662421
0.318165171214063,-39.6729520619418
0.318622962827321,-39.9454159597187
0.319080754440579,-40.4486216278962
0.319538546053836,-40.5625337110922
0.319996337667094,-40.1910976928494
0.320454129280352,-41.2356896580955
0.320911920893609,-40.1559196720348
0.321369712506867,-41.5605867146399
0.321827504120124,-40.6771213718915
0.322285295733382,-40.1108899637497
0.32274308734664,-40.2279628169516
0.323200878959897,-40.341266568034
0.323658670573155,-40.4276746944053
0.324116462186413,-39.7778887359301
0.32457425379967,-40.2517392714748
0.325032045412928,-39.6388015731067
0.325489837026186,-40.9859544473761
0.325947628639443,-40.5623969976076
0.326405420252701,-40.7214890626177
0.326863211865959,-40.5072360067391
0.327321003479216,-40.9871994434076
0.327778795092474,-40.8280886912324
0.328236586705732,-40.8362771361235
0.328694378318989,-39.6782841810031
0.329152169932247,-40.0039620022428
0.329609961545504,-40.4918308840619
0.330067753158762,-39.0093694981231
0.33052554477202,-39.974386208839
0.330983336385277,-40.1862451751649
0.331441127998535,-40.8069857879568
0.331898919611793,-40.9846503104123
0.33235671122505,-41.1108544859769
0.332814502838308,-40.392137845509
0.333272294451566,-39.6417748451975
0.333730086064823,-39.5585297584576
0.334187877678081,-40.4475946811982
0.334645669291339,-40.7930307871357
0.335103460904596,-40.8572532858984
0.335561252517854,-39.5553387131053
0.336019044131111,-40.1028660745599
0.336476835744369,-40.8110617499666
0.336934627357627,-39.5596112595297
0.337392418970884,-40.3223706680988
0.337850210584142,-40.7463482303467
0.3383080021974,-40.0053384706195
0.338765793810657,-40.3076809686901
0.339223585423915,-40.6414579324608
0.339681377037173,-40.3676354874048
0.34013916865043,-40.4322364161143
0.340596960263688,-40.2642728344843
0.341054751876946,-41.267975445817
0.341512543490203,-40.363716642899
0.341970335103461,-40.2059888369114
0.342428126716719,-39.5558107951544
0.342885918329976,-39.3207238038881
0.343343709943234,-40.4873520334412
0.343801501556491,-40.3055035902633
0.344259293169749,-39.7215281907578
0.344717084783007,-38.5796925865004
0.345174876396264,-41.4310488562356
0.345632668009522,-39.0540597037786
0.34609045962278,-40.1322107415032
0.346548251236037,-40.410117368211
0.347006042849295,-39.9831740091973
0.347463834462553,-40.8577518737304
0.34792162607581,-40.5755849815651
0.348379417689068,-40.360163020714
0.348837209302326,-40.3060006284323
0.349295000915583,-39.6258688724361
0.349752792528841,-39.7330749016208
0.350210584142098,-41.0071797012263
0.350668375755356,-41.7088098230159
0.351126167368614,-41.466064079187
0.351583958981871,-40.6012445615725
0.352041750595129,-40.9466316233792
0.352499542208387,-39.4866411794151
0.352957333821644,-41.1469758753976
0.353415125434902,-40.4278058387207
0.35387291704816,-39.4083893536957
0.354330708661417,-39.4466212470577
0.354788500274675,-40.9897738058508
0.355246291887933,-39.6458934143574
0.35570408350119,-40.290822950596
0.356161875114448,-40.776397378032
0.356619666727706,-41.8541161525227
0.357077458340963,-39.3564493803593
0.357535249954221,-40.2521127170506
0.357993041567478,-40.2839840086792
0.358450833180736,-39.8313733783304
0.358908624793994,-40.2855063948316
0.359366416407251,-40.332979120844
0.359824208020509,-40.6465144988602
0.360281999633767,-40.484972062553
0.360739791247024,-40.0540496484189
0.361197582860282,-39.8488136994464
0.36165537447354,-39.7954141684102
0.362113166086797,-40.1473923910799
0.362570957700055,-39.8507875626216
0.363028749313313,-39.7983850799382
0.36348654092657,-40.3826092761982
0.363944332539828,-40.6375236566111
0.364402124153085,-40.5242713006824
0.364859915766343,-40.3535329907581
0.365317707379601,-39.9496780870414
0.365775498992858,-40.2567433124474
0.366233290606116,-39.7296001980656
0.366691082219374,-40.156829813678
0.367148873832631,-40.659652857941
0.367606665445889,-40.5591408774764
0.368064457059147,-40.9467584929197
0.368522248672404,-41.0392808028234
0.368980040285662,-40.0337567841221
0.36943783189892,-40.5292139997297
0.369895623512177,-40.0568295421729
0.370353415125435,-40.7002861716047
0.370811206738693,-40.2670652137362
0.37126899835195,-40.3622924410517
0.371726789965208,-40.386580837455
0.372184581578465,-39.9808907728908
0.372642373191723,-39.8888176424323
0.373100164804981,-40.1294629750141
0.373557956418238,-40.9004883537999
0.374015748031496,-39.5291556758549
0.374473539644754,-40.0490944346776
0.374931331258011,-40.7525033830476
0.375389122871269,-39.6782272529552
0.375846914484527,-40.1592238063934
0.376304706097784,-39.9214687846433
0.376762497711042,-40.51037037468
0.3772202893243,-39.2704016200576
0.377678080937557,-39.779627896492
0.378135872550815,-31.760296695012
0.378593664164072,-39.1561595595677
0.37905145577733,-41.2653075522268
0.379509247390588,-40.0128142408824
0.379967039003845,-40.5396201621957
0.380424830617103,-40.005544533988
0.380882622230361,-41.7475528255342
0.381340413843618,-40.4597108230815
0.381798205456876,-39.6913477215637
0.382255997070134,-39.6671382345046
0.382713788683391,-41.4388774541877
0.383171580296649,-40.2193698307103
0.383629371909907,-39.6382856350199
0.384087163523164,-41.0515354448312
0.384544955136422,-40.5957739970695
0.385002746749679,-40.3765588585789
0.385460538362937,-39.9715720889273
0.385918329976195,-40.0156481933576
0.386376121589452,-39.7519327999085
0.38683391320271,-40.0918736860652
0.387291704815968,-40.3820722331107
0.387749496429225,-40.0807931348205
0.388207288042483,-40.2891083858449
0.388665079655741,-40.6826936139928
0.389122871268998,-40.1176714624225
0.389580662882256,-40.3556154850734
0.390038454495514,-40.9741854696754
0.390496246108771,-40.2867033739685
0.390954037722029,-41.3770749056353
0.391411829335287,-40.0270467951592
0.391869620948544,-39.3830264610055
0.392327412561802,-39.9101592629216
0.39278520417506,-39.9221098677159
0.393242995788317,-40.6387379930538
0.393700787401575,-40.3444584521535
0.394158579014832,-40.3339074087409
0.39461637062809,-38.8752481518707
0.395074162241348,-40.0543385938337
0.395531953854605,-40.9622063063698
0.395989745467863,-40.6645542496263
0.396447537081121,-39.6287058153738
0.396905328694378,-40.5883481607584
0.397363120307636,-40.0812888274635
0.397820911920894,-41.333868701063
0.398278703534151,-40.7790336508185
0.398736495147409,-41.0139084049468
0.399194286760666,-41.317129224691
0.399652078373924,-40.1607019642329
0.400109869987182,-40.0387744865064
0.400567661600439,-40.3003473617444
0.401025453213697,-39.347321000019
0.401483244826955,-39.5328264751353
0.401941036440212,-39.4765694045703
0.40239882805347,-39.5407070425901
0.402856619666728,-40.4288672366784
0.403314411279985,-38.9833271404761
0.403772202893243,-40.2528650437576
0.404229994506501,-40.8822748268763
0.404687786119758,-40.2723814405275
0.405145577733016,-39.1147899510994
0.405603369346274,-39.5568790369294
0.406061160959531,-40.0903325719731
0.406518952572789,-40.3647830362097
0.406976744186046,-41.49961315467
0.407434535799304,-39.6630501400241
0.407892327412562,-40.2939944361985
0.408350119025819,-39.7036115501739
0.408807910639077,-40.1638866176866
0.409265702252335,-39.8255579060316
0.409723493865592,-39.6156197709771
0.41018128547885,-40.2727068633455
0.410639077092108,-39.8558117693524
0.411096868705365,-41.626876695414
0.411554660318623,-40.2555241702823
0.412012451931881,-39.7567599279008
0.412470243545138,-40.2488989053901
0.412928035158396,-39.519094814607
0.413385826771654,-40.4640775276324
0.413843618384911,-39.9472478072577
0.414301409998169,-39.9128097406974
0.414759201611426,-39.9387420225173
0.415216993224684,-40.3246388783652
0.415674784837942,-40.8803800749506
0.416132576451199,-40.9625824236033
0.416590368064457,-40.9230927505678
0.417048159677715,-40.7096546362339
0.417505951290972,-40.2208020850794
0.41796374290423,-40.1013023998666
0.418421534517488,-40.0485381670271
0.418879326130745,-40.3610348180265
0.419337117744003,-39.9091170221635
0.419794909357261,-40.3534200337605
0.420252700970518,-39.8832610356098
0.420710492583776,-39.7780843958001
0.421168284197033,-40.8872719896387
0.421626075810291,-39.8659033952154
0.422083867423549,-40.5861614817161
0.422541659036806,-39.4029420032128
0.422999450650064,-39.7724001399898
0.423457242263322,-40.0096651222031
0.423915033876579,-40.5962310598491
0.424372825489837,-39.8260085800185
0.424830617103095,-40.2879832748063
0.425288408716352,-40.1700154102232
0.42574620032961,-39.8383650466953
0.426203991942868,-39.9732105691508
0.426661783556125,-40.9242488468211
0.427119575169383,-40.2064299032144
0.427577366782641,-41.1148351610385
0.428035158395898,-40.9552739777276
0.428492950009156,-41.3176669569403
0.428950741622413,-39.2225792789963
0.429408533235671,-40.3833471718661
0.429866324848929,-39.9834262354659
0.430324116462186,-41.097558431875
0.430781908075444,-39.3756223392981
0.431239699688702,-40.0640856922391
0.431697491301959,-39.8620116791326
0.432155282915217,-39.3697175241597
0.432613074528475,-40.0791946516771
0.433070866141732,-41.1554755396474
0.43352865775499,-40.5363539402152
0.433986449368247,-41.0662932302296
0.434444240981505,-40.477488206366
0.434902032594763,-38.9668578447731
0.43535982420802,-39.9106158747157
0.435817615821278,-40.4333222402408
0.436275407434536,-39.562712378276
0.436733199047793,-39.9733356932997
0.437190990661051,-39.9531651563296
0.437648782274309,-41.3417632129332
0.438106573887566,-39.8726380050072
0.438564365500824,-40.5596034487255
0.439022157114082,-39.2358066000606
0.439479948727339,-39.2784248805599
0.439937740340597,-40.2267158131269
0.440395531953855,-40.2876132378034
0.440853323567112,-39.7829926107717
0.44131111518037,-39.7287571210398
0.441768906793628,-40.0542519609972
0.442226698406885,-39.9038415594413
0.442684490020143,-39.6726935731218
0.4431422816334,-40.0345306362143
0.443600073246658,-39.9767844642058
0.444057864859916,-40.8175655379557
0.444515656473173,-41.9869958713157
0.444973448086431,-40.5744522844428
0.445431239699689,-39.4403093217717
0.445889031312946,-39.7279447751657
0.446346822926204,-41.1056204805771
0.446804614539462,-40.4644304282735
0.447262406152719,-39.9722014421685
0.447720197765977,-40.4341719474498
0.448177989379235,-40.9390168228286
0.448635780992492,-40.2133466522915
0.44909357260575,-40.044357605406
0.449551364219007,-40.1785743664291
0.450009155832265,-40.2345670999225
0.450466947445523,-41.2052122434293
0.45092473905878,-39.189247298591
0.451382530672038,-39.9850947568126
0.451840322285296,-40.7148254635123
0.452298113898553,-38.9641240266897
0.452755905511811,-39.3206461879046
0.453213697125069,-39.8575986079553
0.453671488738326,-40.7361895497664
0.454129280351584,-39.4798689010079
0.454587071964842,-39.5629409663127
0.455044863578099,-40.3131601514091
0.455502655191357,-40.4592669712904
0.455960446804615,-39.8191916952536
0.456418238417872,-40.7435965224256
0.45687603003113,-40.9443944092321
0.457333821644387,-40.0594052072165
0.457791613257645,-40.4989472471852
0.458249404870903,-40.9435176416206
0.45870719648416,-40.216732385446
0.459164988097418,-39.5377567448857
0.459622779710676,-39.4953805420772
0.460080571323933,-40.9656827589717
0.460538362937191,-39.8325502117869
0.460996154550449,-40.9996105924762
0.461453946163706,-40.5718145144907
0.461911737776964,-42.4038203745928
0.462369529390222,-39.8439378570589
0.462827321003479,-40.6392682118378
0.463285112616737,-41.7930104771494
0.463742904229994,-40.0965137303423
0.464200695843252,-39.861402865334
0.46465848745651,-39.7388655614837
0.465116279069767,-40.5805844622454
0.465574070683025,-39.550485168154
0.466031862296283,-41.099833982219
0.46648965390954,-39.9163846059687
0.466947445522798,-40.6288615969764
0.467405237136056,-41.5060892063906
0.467863028749313,-41.673857724244
0.468320820362571,-40.3041929481633
0.468778611975829,-39.8763646460479
0.469236403589086,-40.4061789614653
0.469694195202344,-41.054295754006
0.470151986815601,-39.7721654918019
0.470609778428859,-40.3838878985427
0.471067570042117,-40.8365775325801
0.471525361655374,-39.9213232482512
0.471983153268632,-40.3276352821576
0.47244094488189,-40.9978072394977
0.472898736495147,-40.2254228219363
0.473356528108405,-39.5571019533529
0.473814319721663,-40.2385584066273
0.47427211133492,-40.110663118151
0.474729902948178,-39.9304368871354
0.475187694561436,-40.9417440878033
0.475645486174693,-40.7408652232156
0.476103277787951,-41.413462997152
0.476561069401209,-39.2057792637031
0.477018861014466,-40.9445756346614
0.477476652627724,-40.1847446600191
0.477934444240981,-41.0901829789211
0.478392235854239,-40.3474229925762
0.478850027467497,-40.9904726818377
0.479307819080754,-39.8648772453996
0.479765610694012,-40.9586246129556
0.48022340230727,-40.124425019068
0.480681193920527,-39.8118815094841
0.481138985533785,-39.4400246810529
0.481596777147043,-39.3610738621943
0.4820545687603,-39.6039729378475
0.482512360373558,-39.7534444794248
0.482970151986816,-39.7664892103064
0.483427943600073,-40.3867130269818
0.483885735213331,-40.5942110937015
0.484343526826588,-40.2135971946536
0.484801318439846,-39.6744676460736
0.485259110053104,-40.9653171616736
0.485716901666361,-40.9185521177355
0.486174693279619,-40.6138282429912
0.486632484892877,-39.5792255075812
0.487090276506134,-40.7734656756534
0.487548068119392,-41.0189025180886
0.48800585973265,-41.0458776392473
0.488463651345907,-40.447208416376
0.488921442959165,-40.3208522652405
0.489379234572423,-39.8703259998305
0.48983702618568,-39.9368269064408
0.490294817798938,-40.626240856345
0.490752609412196,-38.9082548760397
0.491210401025453,-39.3802756964552
0.491668192638711,-39.8392319265303
0.492125984251968,-40.0772028117118
0.492583775865226,-40.274370608494
0.493041567478484,-40.8431549781387
0.493499359091741,-40.3045805633803
0.493957150704999,-40.8237324832125
0.494414942318257,-40.8879656606071
0.494872733931514,-40.4033320612653
0.495330525544772,-40.5481773261443
0.49578831715803,-39.3304641241748
0.496246108771287,-40.5620795449256
0.496703900384545,-40.6779051184257
0.497161691997803,-39.4228241971458
0.49761948361106,-40.4687769183169
0.498077275224318,-40.2651016057419
0.498535066837575,-40.3669454397994
0.498992858450833,-39.023773451278
0.499450650064091,-39.9420347252358
0.499908441677348,-38.8449344010707
0.500366233290606,-40.512235908074
0.500824024903864,-40.6294243578261
0.501281816517121,-40.3649530810958
0.501739608130379,-40.1042299585266
0.502197399743637,-40.2401187559934
0.502655191356894,-40.2231329572174
0.503112982970152,-40.7124411197605
0.50357077458341,-41.1396763362912
0.504028566196667,-32.3173648207135
0.504486357809925,-39.6653796398815
0.504944149423183,-41.0982829048714
0.50540194103644,-39.9088373456469
0.505859732649698,-40.5467390930806
0.506317524262955,-39.2931465752831
0.506775315876213,-39.9798634115387
0.507233107489471,-40.1785551482718
0.507690899102728,-40.3010498201028
0.508148690715986,-41.5207809860829
0.508606482329244,-39.9058573351929
0.509064273942501,-40.9131014521603
0.509522065555759,-40.1098242063373
0.509979857169017,-40.0853672640435
0.510437648782274,-41.4655152012525
0.510895440395532,-40.5966603826597
0.51135323200879,-40.5877656898235
0.511811023622047,-40.6604143112046
0.512268815235305,-38.8818511749264
0.512726606848563,-39.495676013219
0.51318439846182,-40.1609860681023
0.513642190075078,-39.4285486032188
0.514099981688335,-39.862801908399
0.514557773301593,-41.4904717952888
0.515015564914851,-40.9443154522693
0.515473356528108,-40.0938535893896
0.515931148141366,-41.0075245868389
0.516388939754624,-40.8869533096176
0.516846731367881,-39.6297970512583
0.517304522981139,-40.7325194028155
0.517762314594397,-38.6212111865382
0.518220106207654,-40.0957639560791
0.518677897820912,-39.7287919315078
0.51913568943417,-40.1869231606518
0.519593481047427,-40.1810929584601
0.520051272660685,-40.0839540132565
0.520509064273943,-40.1721610682141
0.5209668558872,-41.1729611724402
0.521424647500458,-40.094781564454
0.521882439113715,-39.5280844105819
0.522340230726973,-39.6200004702782
0.522798022340231,-38.8082122408501
0.523255813953488,-40.6182056249142
0.523713605566746,-40.1883600666316
0.524171397180004,-39.6212281899232
0.524629188793261,-40.1754997995747
0.525086980406519,-39.7019102490954
0.525544772019777,-40.7160595937055
0.526002563633034,-39.2103358087071
0.526460355246292,-40.6357521641955
0.526918146859549,-40.0061272647257
0.527375938472807,-39.4167512369067
0.527833730086065,-38.8393944398534
0.528291521699322,-36.1769680924121
0.52874931331258,-33.2336125355833
0.529207104925838,-31.893524972171
0.529664896539095,-29.5045478196295
0.530122688152353,-30.2294350796159
0.530580479765611,-28.7677698632682
0.531038271378868,-25.4382326371946
0.531496062992126,-24.6343402929353
0.531953854605384,-23.8689089559714
0.532411646218641,-20.6705968391079
0.532869437831899,-19.0113536863963
0.533327229445157,-19.3301340575588
0.533785021058414,-19.3369278812461
0.534242812671672,-19.3320051426625
0.534700604284929,-18.5301823564273
0.535158395898187,-17.6569230748479
0.535616187511445,-17.3083911459324
0.536073979124702,-16.2124391228209
0.53653177073796,-16.1678032001599
0.536989562351218,-15.5723626614574
0.537447353964475,-15.2630140266646
0.537905145577733,-15.8457148993092
0.538362937190991,-15.5905097199071
0.538820728804248,-14.7500828588593
0.539278520417506,-13.4800478183236
0.539736312030764,-13.7911235869449
0.540194103644021,-13.0620852521867
0.540651895257279,-14.5838661189296
0.541109686870536,-13.46285735736
0.541567478483794,-12.7131573923418
0.542025270097052,-13.2874145223237
0.542483061710309,-13.643270150608
0.542940853323567,-14.7277371983388
0.543398644936825,-12.0232022603815
0.543856436550082,-12.6371168651432
0.54431422816334,-11.4548478538545
0.544772019776598,-11.6750391185389
0.545229811389855,-11.9266881223373
0.545687603003113,-11.5331951054532
0.546145394616371,-11.5118040731767
0.546603186229628,-11.1998586593488
0.547060977842886,-12.071654481001
0.547518769456144,-13.359273737318
0.547976561069401,-12.5748165800913
0.548434352682659,-12.9916797165145
0.548892144295916,-11.9038613814235
0.549349935909174,-10.9050991804277
0.549807727522432,-11.243204728258
0.550265519135689,-11.6592837207389
0.550723310748947,-12.2592594893934
0.551181102362205,-12.671762081703
0.551638893975462,-12.7848623059006
0.55209668558872,-12.8155560676605
0.552554477201978,-11.2549576424965
0.553012268815235,-11.057244274439
0.553470060428493,-12.5954061041628
0.553927852041751,-12.9884800769995
0.554385643655008,-11.2206665063886
0.554843435268266,-11.8222904829204
0.555301226881524,-11.7051757507606
0.555759018494781,-11.8224091107836
0.556216810108039,-11.7542167604688
0.556674601721296,-11.7064331980055
0.557132393334554,-11.9236479804011
0.557590184947812,-11.7202132346963
0.558047976561069,-14.8316736633679
0.558505768174327,-10.9362754519332
0.558963559787585,-11.2059209185785
0.559421351400842,-12.5027749651645
0.5598791430141,-10.5705196079493
0.560336934627358,-12.1641290045426
0.560794726240615,-10.808521987664
0.561252517853873,-11.5936837523467
0.561710309467131,-12.2729769845647
0.562168101080388,-10.7104581517559
0.562625892693646,-12.122426376568
0.563083684306903,-13.5859615737132
0.563541475920161,-11.1073587973034
0.563999267533419,-10.9755051013623
0.564457059146676,-11.4791449032252
0.564914850759934,-9.52148712139524
0.565372642373192,-12.4956354625581
0.565830433986449,-12.4184298419604
0.566288225599707,-11.6944052785289
0.566746017212965,-13.0163567590255
0.567203808826222,-11.0529465777378
0.56766160043948,-12.8068116246221
0.568119392052738,-12.1958208639921
0.568577183665995,-11.3293645810589
0.569034975279253,-12.0076627039604
0.56949276689251,-12.9695948194665
0.569950558505768,-11.138831767238
0.570408350119026,-14.1072222368828
0.570866141732283,-12.8058258222697
0.571323933345541,-12.6137865161872
0.571781724958799,-14.3567761545032
0.572239516572056,-12.6040314509343
0.572697308185314,-12.2792587653171
0.573155099798572,-13.0796279626011
0.573612891411829,-10.5930820251713
0.574070683025087,-12.7321737822042
0.574528474638345,-12.7967276202714
0.574986266251602,-10.888084303969
0.57544405786486,-11.7890026037484
0.575901849478118,-13.2119283089364
0.576359641091375,-12.4597317796744
0.576817432704633,-12.8301264430662
0.57727522431789,-13.3118886763099
0.577733015931148,-11.1997956132536
0.578190807544406,-11.9675910958581
0.578648599157663,-10.939401017767
0.579106390770921,-10.6584774994017
0.579564182384179,-14.0851942826253
0.580021973997436,-11.7683203091754
0.580479765610694,-12.4761680618547
0.580937557223952,-11.9186610966955
0.581395348837209,-11.480403259208
0.581853140450467,-11.818874973951
0.582310932063725,-12.681462325511
0.582768723676982,-12.5543144525004
0.58322651529024,-12.1814992585866
0.583684306903497,-12.4520957878522
0.584142098516755,-12.469893835132
0.584599890130013,-11.568567475682
0.58505768174327,-11.1581816749021
0.585515473356528,-11.9921226572276
0.585973264969786,-12.1724286718734
0.586431056583043,-10.5273958529311
0.586888848196301,-11.0349297212558
0.587346639809559,-10.947103765208
0.587804431422816,-14.285703384747
0.588262223036074,-12.5968174939011
0.588720014649332,-11.2359228497252
0.589177806262589,-14.6160416013714
0.589635597875847,-11.6898998806779
0.590093389489105,-12.4928147373672
0.590551181102362,-12.8704502670811
0.59100897271562,-12.1366240225047
0.591466764328877,-10.4160798152138
0.591924555942135,-10.6076366404596
0.592382347555393,-11.06746908983
0.59284013916865,-11.6973545149979
0.593297930781908,-11.0214816740738
0.593755722395166,-13.4462974342159
0.594213514008423,-11.9014457486879
0.594671305621681,-11.0294287505923
0.595129097234939,-12.2872411360285
0.595586888848196,-11.223415297929
0.596044680461454,-12.1979548337215
0.596502472074712,-10.326330802456
0.596960263687969,-10.5755503739307
0.597418055301227,-9.50435741797757
0.597875846914484,-12.1052508724365
0.598333638527742,-10.1896493177129
0.598791430141,-12.5152216873868
0.599249221754257,-11.2087605724509
0.599707013367515,-11.0234322159006
0.600164804980773,-12.4036803838368
0.60062259659403,-10.5616467934643
0.601080388207288,-12.7870232498179
0.601538179820546,-12.1445966261758
0.601995971433803,-11.5964860523874
0.602453763047061,-11.7225364755866
0.602911554660319,-13.4739931057649
0.603369346273576,-12.90396853335
0.603827137886834,-12.8109362508419
0.604284929500092,-11.6037915111137
0.604742721113349,-12.3815138919416
0.605200512726607,-12.3300058448957
0.605658304339864,-11.5107414956795
0.606116095953122,-13.1955158590728
0.60657388756638,-12.0374049421672
0.607031679179637,-13.3401200641787
0.607489470792895,-11.7998158757122
0.607947262406153,-11.4434331908126
0.60840505401941,-12.7000330846082
0.608862845632668,-9.98913225302833
0.609320637245926,-12.2799802852127
0.609778428859183,-10.8368295854915
0.610236220472441,-12.1385084302288
0.610694012085699,-10.5518827784566
0.611151803698956,-11.4068247056981
0.611609595312214,-12.8867797754861
0.612067386925471,-10.7886446910243
0.612525178538729,-10.9403842867956
0.612982970151987,-11.3945042464352
0.613440761765244,-11.7218009006514
0.613898553378502,-11.5421564234532
0.61435634499176,-12.1363926867134
0.614814136605017,-11.7812559419679
0.615271928218275,-11.696848255576
0.615729719831533,-10.5835705885125
0.61618751144479,-10.3841132897816
0.616645303058048,-12.8708475156571
0.617103094671306,-10.5010167131712
0.617560886284563,-12.5764467722283
0.618018677897821,-10.5615174996112
0.618476469511078,-11.9527480371596
0.618934261124336,-10.2962916120531
0.619392052737594,-11.8210593756987
0.619849844350851,-11.839522632609
0.620307635964109,-11.6100731909143
0.620765427577367,-11.239700231528
0.621223219190624,-11.9986663944683
0.621681010803882,-10.6433916726074
0.62213880241714,-11.2130576790259
0.622596594030397,-11.5399774559498
0.623054385643655,-12.5315008565652
0.623512177256913,-11.7072927860172
0.62396996887017,-10.7907715352827
0.624427760483428,-12.2050605224985
0.624885552096686,-10.3509979348353
0.625343343709943,-10.8998215607433
0.625801135323201,-11.7672278155252
0.626258926936458,-13.8869308406366
0.626716718549716,-12.481768849584
0.627174510162974,-14.3559038397756
0.627632301776231,-10.4849963698061
0.628090093389489,-11.057943509467
0.628547885002747,-12.5214340085604
0.629005676616004,-11.3088474001213
0.629463468229262,-11.3360897606765
0.62992125984252,-11.8386143923354
0.630379051455777,-12.0548662263085
0.630836843069035,-10.7377690144764
0.631294634682293,-12.1785557251032
0.63175242629555,-12.4653149349906
0.632210217908808,-14.3367304460692
0.632668009522065,-11.8036339281572
0.633125801135323,-10.8571961407281
0.633583592748581,-11.8687544342104
0.634041384361838,-12.1141280774217
0.634499175975096,-11.6321795933069
0.634956967588354,-12.3975217805143
0.635414759201611,-11.5242925380606
0.635872550814869,-11.3575046389863
0.636330342428127,-10.0481003185715
0.636788134041384,-10.9734907279114
0.637245925654642,-11.3783954216265
0.6377037172679,-10.9818827011245
0.638161508881157,-10.8713973513847
0.638619300494415,-12.2225691115068
0.639077092107673,-10.8922376218157
0.63953488372093,-12.0650768708052
0.639992675334188,-10.9722304465013
0.640450466947446,-12.2583768605735
0.640908258560703,-11.0523330650987
0.641366050173961,-10.057656393073
0.641823841787218,-11.4141876193281
0.642281633400476,-10.3626482258825
0.642739425013734,-10.4672358049587
0.643197216626991,-12.4157941920045
0.643655008240249,-12.2759820937075
0.644112799853507,-11.7950767254974
0.644570591466764,-11.1647233826411
0.645028383080022,-11.5382136364876
0.64548617469328,-11.8340658313054
0.645943966306537,-11.6469864090753
0.646401757919795,-11.2747125451142
0.646859549533052,-10.8202724066178
0.64731734114631,-11.1832369411108
0.647775132759568,-11.8717617659705
0.648232924372825,-10.9338380800951
0.648690715986083,-10.9129343780918
0.649148507599341,-11.0496774271848
0.649606299212598,-12.0393362516358
0.650064090825856,-11.4880848973624
0.650521882439114,-10.151533963768
0.650979674052371,-11.6748324532006
0.651437465665629,-10.3151380485853
0.651895257278887,-10.732370504038
0.652353048892144,-8.43889615803027
0.652810840505402,-13.4128755065658
0.653268632118659,-14.0925377716377
0.653726423731917,-15.048374312697
0.654184215345175,-11.5617769366402
0.654642006958432,-10.7870138441389
0.65509979857169,-12.6728838075819
0.655557590184948,-12.1883928766443
0.656015381798205,-11.9471343984912
0.656473173411463,-12.2411609909641
0.656930965024721,-12.1113660380588
0.657388756637978,-12.7898810271592
0.657846548251236,-11.5792997692797
0.658304339864494,-11.1352650266981
0.658762131477751,-11.91467701024
0.659219923091009,-11.8029232021361
0.659677714704267,-10.8155835111675
0.660135506317524,-13.2057992279465
0.660593297930782,-11.5130174505217
0.661051089544039,-11.5142013453224
0.661508881157297,-10.6624372682465
0.661966672770555,-10.0766162289507
0.662424464383812,-14.0432951763564
0.66288225599707,-11.9729773423162
0.663340047610328,-12.4761567604866
0.663797839223585,-13.8976944546767
0.664255630836843,-12.881131771381
0.664713422450101,-13.0752825754117
0.665171214063358,-10.9256662742248
0.665629005676616,-12.4162666512471
0.666086797289874,-13.1516847138705
0.666544588903131,-13.9979404697088
0.667002380516389,-10.2098786954472
0.667460172129647,-12.1549833953139
0.667917963742904,-11.6038099085342
0.668375755356162,-12.6180687201085
0.668833546969419,-12.430454574477
0.669291338582677,-12.3225356964861
0.669749130195935,-12.5660913499156
0.670206921809192,-11.6513940495461
0.67066471342245,-12.1121447010512
0.671122505035708,-12.7615133513902
0.671580296648965,-12.0474042725212
0.672038088262223,-11.5143448691446
0.672495879875481,-11.8989381587175
0.672953671488738,-11.4181200641731
0.673411463101996,-12.8793290831147
0.673869254715254,-12.1002413898014
0.674327046328511,-12.4345498324972
0.674784837941769,-11.7903779112725
0.675242629555027,-11.0131610191862
0.675700421168284,-11.5974380682475
0.676158212781542,-12.5122738471375
0.6766160043948,-12.140003702985
0.677073796008057,-12.5356174326194
0.677531587621315,-12.1928689748957
0.677989379234572,-12.101477737853
0.67844717084783,-12.695701165928
0.678904962461088,-13.5353002146435
0.679362754074345,-11.1608983545907
0.679820545687603,-11.6829925131286
0.680278337300861,-13.0919776007635
0.680736128914118,-12.9854508493235
0.681193920527376,-12.8843151768408
0.681651712140633,-11.2453202416556
0.682109503753891,-13.102614954844
0.682567295367149,-11.6796865627749
0.683025086980406,-11.3763796167882
0.683482878593664,-11.9990731445033
0.683940670206922,-11.8040843696946
0.684398461820179,-12.8686881918396
0.684856253433437,-12.140412149782
0.685314045046695,-12.1566056928294
0.685771836659952,-11.4223381465875
0.68622962827321,-11.4761230044091
0.686687419886468,-12.1661660544207
0.687145211499725,-11.6109133196846
0.687603003112983,-12.4452890811419
0.68806079472624,-12.9193582844588
0.688518586339498,-10.890183407274
0.688976377952756,-13.3290841736534
0.689434169566013,-11.1606879227283
0.689891961179271,-11.7979803241338
0.690349752792529,-11.6327912152102
0.690807544405786,-12.6407353818575
0.691265336019044,-11.8639252314736
0.691723127632302,-12.7186395493569
0.692180919245559,-12.6395110867187
0.692638710858817,-11.5557260624724
0.693096502472075,-12.8662875779307
0.693554294085332,-13.1537610095332
0.69401208569859,-12.1947380938062
0.694469877311848,-12.7126540659997
0.694927668925105,-13.3691244796959
0.695385460538363,-12.1837786300667
0.69584325215162,-13.3902990761994
0.696301043764878,-13.6303056325703
0.696758835378136,-13.3528966674321
0.697216626991393,-11.5251772033024
0.697674418604651,-12.9535489852321
0.698132210217909,-12.0549761049633
0.698590001831166,-10.8265391840258
0.699047793444424,-11.0873007907334
0.699505585057682,-11.8439540437464
0.699963376670939,-12.401872271368
0.700421168284197,-12.4535198310714
0.700878959897455,-12.0099515932085
0.701336751510712,-11.8065941711098
0.70179454312397,-13.3924711914558
0.702252334737228,-11.3847848478995
0.702710126350485,-11.453076739221
0.703167917963743,-12.1801706911267
0.703625709577001,-14.1203320443939
0.704083501190258,-11.7344887443913
0.704541292803516,-13.3327957751731
0.704999084416773,-11.9481468715172
0.705456876030031,-11.8326752488848
0.705914667643289,-13.5269110908052
0.706372459256546,-12.259759104126
0.706830250869804,-11.50079532606
0.707288042483062,-11.6001700899871
0.707745834096319,-11.4562985839475
0.708203625709577,-13.6663638313175
0.708661417322835,-10.9743352833679
0.709119208936092,-12.3945502742356
0.70957700054935,-12.6851830924561
0.710034792162608,-10.4900150133546
0.710492583775865,-13.2019790147499
0.710950375389123,-12.5513331196688
0.711408167002381,-12.0411361010815
0.711865958615638,-12.6523702390343
0.712323750228896,-11.4418315618999
0.712781541842153,-10.8416844898477
0.713239333455411,-12.9646515304711
0.713697125068669,-12.0368625059711
0.714154916681926,-13.0345036837642
0.714612708295184,-11.5610026362349
0.715070499908442,-12.1215366835757
0.715528291521699,-13.6947556492326
0.715986083134957,-12.3737493161684
0.716443874748215,-11.7861324434503
0.716901666361472,-12.472150020268
0.71735945797473,-11.6665524358068
0.717817249587987,-12.3830426603627
0.718275041201245,-11.1006121022282
0.718732832814503,-12.4975391460019
0.71919062442776,-11.5032139331277
0.719648416041018,-11.6458599496972
0.720106207654276,-13.628813160122
0.720563999267533,-12.1389144345087
0.721021790880791,-11.8994118386388
0.721479582494049,-12.5044977591728
0.721937374107306,-14.1399497673765
0.722395165720564,-11.6338914431909
0.722852957333821,-14.0325351504442
0.723310748947079,-14.6281508030024
0.723768540560337,-13.4281565918496
0.724226332173594,-13.4276423672484
0.724684123786852,-12.4833520650231
0.72514191540011,-11.9258196053356
0.725599707013367,-12.5622359965452
0.726057498626625,-11.5669646908701
0.726515290239883,-13.1655771833706
0.72697308185314,-11.5609314298413
0.727430873466398,-12.0034294269766
0.727888665079656,-13.309008026819
0.728346456692913,-12.2669845227889
0.728804248306171,-11.7692863301316
0.729262039919429,-12.213641418229
0.729719831532686,-12.2500929361136
0.730177623145944,-14.2214073212271
0.730635414759202,-15.2923540587182
0.731093206372459,-12.7980716041453
0.731550997985717,-13.7919683130599
0.732008789598974,-13.4751201506486
0.732466581212232,-11.9930304667031
0.73292437282549,-11.0517506781745
0.733382164438747,-12.5498450581873
0.733839956052005,-13.1995448331518
0.734297747665263,-13.8365966004454
0.73475553927852,-13.7513218451915
0.735213330891778,-13.4356018955524
0.735671122505036,-14.3583340960212
0.736128914118293,-13.2298077957297
0.736586705731551,-13.7695005215028
0.737044497344809,-14.9021772203176
0.737502288958066,-14.034522087092
0.737960080571324,-16.3313962150026
0.738417872184582,-16.0996592629232
0.738875663797839,-14.9010914542605
0.739333455411097,-16.0881023430611
0.739791247024355,-16.3269843495735
0.740249038637612,-15.8293953449387
0.74070683025087,-18.1330847792729
0.741164621864127,-18.1084035093887
0.741622413477385,-17.6380222197762
0.742080205090643,-19.1727617187777
0.7425379967039,-20.5229101159275
0.742995788317158,-21.9779281299872
0.743453579930416,-20.8694793018619
0.743911371543673,-22.9945726328044
0.744369163156931,-22.6401403295123
0.744826954770189,-24.108878781426
0.745284746383446,-27.130616344303
0.745742537996704,-28.2754624548223
0.746200329609962,-30.8527164954639
0.746658121223219,-32.9183529030492
0.747115912836477,-35.3693377793515
0.747573704449734,-33.3977898086664
0.748031496062992,-12.768316350753
0.74848928767625,-39.4996564514146
0.748947079289507,-37.3000583160601
0.749404870902765,-33.6382936594333
0.749862662516023,-30.4495665929054
0.75032045412928,-28.24305796737
0.750778245742538,-26.4474139986758
0.751236037355796,-24.5608933232511
0.751693828969053,-22.6473693350134
0.752151620582311,-22.5555229549919
0.752609412195569,-20.9620293173748
0.753067203808826,-22.4512009429192
0.753524995422084,-20.4613422154783
0.753982787035341,-18.9857188960663
0.754440578648599,-17.7803212403129
0.754898370261857,-18.0690973494201
0.755356161875114,-18.3891467965113
0.755813953488372,-16.1661484267781
0.75627174510163,-16.2851314003179
0.756729536714887,-15.0686181691207
0.757187328328145,-15.9426373894441
0.757645119941403,-16.2394382119446
0.75810291155466,-15.737077126462
0.758560703167918,-14.7802340609346
0.759018494781175,-14.2416820966063
0.759476286394433,-14.4472113359238
0.759934078007691,-13.7871704166399
0.760391869620948,-13.9403326928033
0.760849661234206,-13.641700137861
0.761307452847464,-13.9029146526214
0.761765244460721,-14.1938512308443
0.762223036073979,-13.3772513623029
0.762680827687237,-12.5136230151712
0.763138619300494,-11.4923961651411
0.763596410913752,-11.9917419035972
0.76405420252701,-13.9360812230374
0.764511994140267,-13.9438708941177
0.764969785753525,-13.2491896411987
0.765427577366783,-15.3743155576105
0.76588536898004,-14.7767744071081
0.766343160593298,-11.8051109416054
0.766800952206556,-13.0299985900248
0.767258743819813,-11.6636016833694
0.767716535433071,-12.9481796097911
0.768174327046328,-13.9020195835549
0.768632118659586,-12.130955980479
0.769089910272844,-12.0131909643953
0.769547701886101,-12.7163655575207
0.770005493499359,-12.4392322152999
0.770463285112617,-12.7048393768373
0.770921076725874,-12.4212158501661
0.771378868339132,-12.4974136158385
0.77183665995239,-14.248125818504
0.772294451565647,-13.5750328789164
0.772752243178905,-14.8424419839882
0.773210034792163,-14.1795764374327
0.77366782640542,-12.179699068742
0.774125618018678,-14.593358165349
0.774583409631936,-12.6121062103945
0.775041201245193,-12.6018902360679
0.775498992858451,-12.6492932991132
0.775956784471708,-13.149427693091
0.776414576084966,-12.2422516745991
0.776872367698224,-12.1366157466151
0.777330159311481,-13.2632338705864
0.777787950924739,-11.2670673589149
0.778245742537997,-13.0644774841008
0.778703534151254,-11.6790953370157
0.779161325764512,-12.7983896115983
0.77961911737777,-13.0999880954205
0.780076908991027,-12.6732330690693
0.780534700604285,-13.6541656243692
0.780992492217543,-12.9306993233913
0.7814502838308,-11.8618077217997
0.781908075444058,-13.3329328648209
0.782365867057315,-12.7242320469243
0.782823658670573,-12.4059009432761
0.783281450283831,-12.1023580152164
0.783739241897088,-11.8501359596876
0.784197033510346,-13.2268343671342
0.784654825123604,-12.5869508355674
0.785112616736861,-13.0955856689494
0.785570408350119,-12.6168339788302
0.786028199963377,-11.7185339256979
0.786485991576634,-12.9871971510946
0.786943783189892,-12.5897761460502
0.78740157480315,-11.9601754727036
0.787859366416407,-14.2700244403662
0.788317158029665,-11.8815602064143
0.788774949642922,-12.3628751982841
0.78923274125618,-11.8542861791776
0.789690532869438,-13.3030638320126
0.790148324482695,-13.4703902890526
0.790606116095953,-12.2365826494314
0.791063907709211,-13.0048070111163
0.791521699322468,-14.0449489195318
0.791979490935726,-12.4993608387214
0.792437282548984,-14.7575941545284
0.792895074162241,-12.6089269557791
0.793352865775499,-12.1102183519882
0.793810657388757,-12.2029403943255
0.794268449002014,-12.4750008370105
0.794726240615272,-13.6442478202542
0.795184032228529,-12.9104183522823
0.795641823841787,-13.1763948457824
0.796099615455045,-12.8493239365455
0.796557407068302,-11.9264818120865
0.79701519868156,-12.4297104771547
0.797472990294818,-11.7434341659609
0.797930781908075,-13.1029057438483
0.798388573521333,-12.9610406804374
0.798846365134591,-12.2799312490121
0.799304156747848,-14.9030492050328
0.799761948361106,-14.6025585534507
0.800219739974364,-13.8616131833402
0.800677531587621,-12.337562373858
0.801135323200879,-14.6830228727286
0.801593114814137,-13.8550251236219
0.802050906427394,-13.0557840342079
0.802508698040652,-13.5109570895934
0.802966489653909,-13.9526041463232
0.803424281267167,-12.321924075158
0.803882072880425,-13.1595396907658
0.804339864493682,-12.959826085298
0.80479765610694,-13.7380220001157
0.805255447720198,-12.7214615348284
0.805713239333455,-12.6864544580214
0.806171030946713,-12.0745976060537
0.806628822559971,-12.5949683204266
0.807086614173228,-14.9017994068926
0.807544405786486,-11.470627583642
0.808002197399744,-13.2233192002681
0.808459989013001,-13.9293017938743
0.808917780626259,-12.6431358820101
0.809375572239517,-12.5760353194691
0.809833363852774,-12.6642154806182
0.810291155466032,-11.428711086194
0.810748947079289,-14.4030377700226
0.811206738692547,-13.1986746221593
0.811664530305805,-13.8204630968368
0.812122321919062,-12.7237220607536
0.81258011353232,-12.7872064200348
0.813037905145578,-12.4283338758001
0.813495696758835,-12.4946518948743
0.813953488372093,-14.3561436071195
0.814411279985351,-12.3578250483185
0.814869071598608,-13.8633030497027
0.815326863211866,-13.7917364747089
0.815784654825124,-13.8844140764014
0.816242446438381,-12.5651016342886
0.816700238051639,-12.1354790672533
0.817158029664896,-14.8668981632631
0.817615821278154,-13.7256399607518
0.818073612891412,-12.5005206852146
0.818531404504669,-13.9802951503334
0.818989196117927,-13.2366168489971
0.819446987731185,-13.2978060222255
0.819904779344442,-13.420746742532
0.8203625709577,-12.7795856856708
0.820820362570958,-11.8786366628164
0.821278154184215,-12.7921769342205
0.821735945797473,-13.4568071763638
0.822193737410731,-13.4722991182783
0.822651529023988,-12.770611037961
0.823109320637246,-13.1939132128361
0.823567112250503,-13.446394693159
0.824024903863761,-12.3210052416863
0.824482695477019,-13.0048547834154
0.824940487090276,-14.2240305528535
0.825398278703534,-12.7204622423876
0.825856070316792,-13.2157477334398
0.826313861930049,-13.5549603464356
0.826771653543307,-13.4983242314539
0.827229445156565,-13.5744828855906
0.827687236769822,-13.3629377556183
0.82814502838308,-13.2373179575513
0.828602819996338,-13.1465351700651
0.829060611609595,-11.237157850426
0.829518403222853,-15.3688596540141
0.829976194836111,-14.2467851407236
0.830433986449368,-13.9271497456457
0.830891778062626,-11.9722440006033
0.831349569675883,-14.1637752228769
0.831807361289141,-14.3797926789378
0.832265152902399,-15.0640779523922
0.832722944515656,-12.9336792474158
0.833180736128914,-14.0629706633286
0.833638527742172,-13.3796797359867
0.834096319355429,-11.7635498895661
0.834554110968687,-12.3030256379157
0.835011902581945,-12.7686931796555
0.835469694195202,-12.9630090559414
0.83592748580846,-14.2203429808215
0.836385277421718,-11.8484991416952
0.836843069034975,-13.0214894227074
0.837300860648233,-13.2820656517729
0.83775865226149,-12.2751194197492
0.838216443874748,-13.0490706951
0.838674235488006,-14.2934024776257
0.839132027101263,-13.420825354342
0.839589818714521,-13.2882500141505
0.840047610327779,-12.9532263986036
0.840505401941036,-13.4886277021884
0.840963193554294,-14.2149700646811
0.841420985167552,-11.1582742555741
0.841878776780809,-14.7423378356129
0.842336568394067,-16.7504780583831
0.842794360007325,-15.6083752000538
0.843252151620582,-13.9491839232514
0.84370994323384,-9.90389512246654
0.844167734847098,-11.6599679255389
0.844625526460355,-12.2219304346308
0.845083318073613,-12.5616072567496
0.84554110968687,-11.8588997146868
0.845998901300128,-12.8565422488091
0.846456692913386,-13.5318629773992
0.846914484526643,-12.4341189157975
0.847372276139901,-11.8311533337648
0.847830067753159,-13.0948170265272
0.848287859366416,-12.8721236225027
0.848745650979674,-11.9026156294734
0.849203442592932,-12.8237153479355
0.849661234206189,-12.6203334758754
0.850119025819447,-13.6109815557504
0.850576817432705,-13.1830376060949
0.851034609045962,-12.4866612492269
0.85149240065922,-13.0954326932574
0.851950192272477,-13.3307543375481
0.852407983885735,-13.2620415354122
0.852865775498993,-13.5434074830521
0.85332356711225,-12.1588737926856
0.853781358725508,-11.6952797305658
0.854239150338766,-13.3996824332597
0.854696941952023,-10.8838456309699
0.855154733565281,-13.226165351236
0.855612525178539,-13.9187404253697
0.856070316791796,-12.3848484674765
0.856528108405054,-13.5053005460466
0.856985900018312,-12.0900299522057
0.857443691631569,-13.9982238978734
0.857901483244827,-12.197393450842
0.858359274858085,-12.5336513383403
0.858817066471342,-12.9581551975087
0.8592748580846,-11.8625385315801
0.859732649697857,-12.1644368707038
0.860190441311115,-13.1582213406515
0.860648232924373,-12.8116891125548
0.86110602453763,-14.2712357559801
0.861563816150888,-12.715416705239
0.862021607764146,-13.7676279323307
0.862479399377403,-12.9931380752706
0.862937190990661,-12.8327299424641
0.863394982603919,-13.7592672216724
0.863852774217176,-14.2113878848303
0.864310565830434,-14.5542425102799
0.864768357443692,-14.1450458370043
0.865226149056949,-12.2943339639239
0.865683940670207,-13.6536216264953
0.866141732283464,-13.3161116266279
0.866599523896722,-12.9423945243175
0.86705731550998,-12.8330883748003
0.867515107123237,-14.1949051511049
0.867972898736495,-12.2774398553082
0.868430690349753,-12.508036748436
0.86888848196301,-15.2985485946941
0.869346273576268,-14.6098356422635
0.869804065189526,-15.36178447533
0.870261856802783,-12.9260778328267
0.870719648416041,-13.1511829961986
0.871177440029299,-11.8438407648602
0.871635231642556,-13.7570936569938
0.872093023255814,-12.2986594591768
0.872550814869071,-13.9623441534524
0.873008606482329,-13.2639557084263
0.873466398095587,-14.1661848425196
0.873924189708844,-12.8382958660591
0.874381981322102,-11.7661523620672
0.87483977293536,-14.1312486614215
0.875297564548617,-13.160707611436
0.875755356161875,-12.9739239187062
0.876213147775133,-13.7163154186094
0.87667093938839,-13.4204479758787
0.877128731001648,-12.1136648296355
0.877586522614906,-13.2671345384694
0.878044314228163,-12.7711460073225
0.878502105841421,-13.7325515047354
0.878959897454679,-12.4945689836239
0.879417689067936,-13.9566228840086
0.879875480681194,-12.0421075573909
0.880333272294451,-12.3587750642741
0.880791063907709,-13.8219569544575
0.881248855520967,-13.6031232730862
0.881706647134224,-13.6904082009242
0.882164438747482,-12.8443099473439
0.88262223036074,-13.3950938217673
0.883080021973997,-13.6357642158746
0.883537813587255,-12.7789331446804
0.883995605200513,-12.7002740672095
0.88445339681377,-13.6026837660748
0.884911188427028,-13.5871249605128
0.885368980040286,-12.4929755814006
0.885826771653543,-13.8275283364748
0.886284563266801,-12.7098567209404
0.886742354880058,-13.5031753201248
0.887200146493316,-12.117139505263
0.887657938106574,-14.3624000606582
0.888115729719831,-13.2419603883989
0.888573521333089,-13.7971608993337
0.889031312946347,-14.7920280066974
0.889489104559604,-14.0753492028587
0.889946896172862,-14.9787727528395
0.89040468778612,-13.0070659390448
0.890862479399377,-14.5964943926874
0.891320271012635,-13.341365171757
0.891778062625893,-14.1694108083137
0.89223585423915,-14.4783007829715
0.892693645852408,-14.6996849888307
0.893151437465666,-14.7086923627442
0.893609229078923,-13.6958979463374
0.894067020692181,-13.7151935232759
0.894524812305439,-14.1836474426413
0.894982603918696,-14.0654028166497
0.895440395531954,-12.8182792838223
0.895898187145211,-13.2226275663624
0.896355978758469,-13.2378735800309
0.896813770371727,-12.8027540771552
0.897271561984984,-14.9503375082645
0.897729353598242,-12.3999470110022
0.8981871452115,-13.2591795024329
0.898644936824757,-11.4439439843834
0.899102728438015,-12.2719720173718
0.899560520051273,-12.3579850804634
0.90001831166453,-14.5953782522427
0.900476103277788,-12.5522894019739
0.900933894891045,-14.3267999905237
0.901391686504303,-12.39050980745
0.901849478117561,-13.8446971456103
0.902307269730818,-15.4329264449831
0.902765061344076,-12.8996592570487
0.903222852957334,-13.3010549388337
0.903680644570591,-12.5715775883674
0.904138436183849,-13.2140027071428
0.904596227797107,-11.9836172639161
0.905054019410364,-14.8661440635827
0.905511811023622,-14.1571259743612
0.90596960263688,-14.0344170449232
0.906427394250137,-14.0639791565448
0.906885185863395,-15.3679266828481
0.907342977476652,-13.4927883537194
0.90780076908991,-14.4107886225392
0.908258560703168,-16.2670892147367
0.908716352316425,-12.5346524128812
0.909174143929683,-12.805962840692
0.909631935542941,-12.6968357574963
0.910089727156198,-14.3512618929901
0.910547518769456,-13.7390676431861
0.911005310382714,-12.7909411337177
0.911463101995971,-13.9969913729992
0.911920893609229,-14.1908539166207
0.912378685222487,-14.7222951309275
0.912836476835744,-13.9322202566609
0.913294268449002,-14.5360938455489
0.91375206006226,-14.3591839943196
0.914209851675517,-13.5825796533631
0.914667643288775,-13.6769350403064
0.915125434902032,-13.9329654246236
0.91558322651529,-13.7178860091086
0.916041018128548,-13.8141251489385
0.916498809741805,-16.1120173719774
0.916956601355063,-12.6345529456401
0.917414392968321,-12.9344822784047
0.917872184581578,-13.3469734523805
0.918329976194836,-13.6279179845636
0.918787767808094,-14.7113850809564
0.919245559421351,-14.8183087227826
0.919703351034609,-14.396888139791
0.920161142647867,-14.7866090550085
0.920618934261124,-13.6228570471242
0.921076725874382,-13.4248355621421
0.92153451748764,-14.8541495496284
0.921992309100897,-13.5523389987465
0.922450100714155,-13.0246558176808
0.922907892327412,-14.6673233417254
0.92336568394067,-14.0648815539823
0.923823475553928,-14.8599127184676
0.924281267167185,-16.6587790211243
0.924739058780443,-14.6091864027826
0.925196850393701,-14.6123362151396
0.925654642006958,-15.3550747509935
0.926112433620216,-13.8076366665628
0.926570225233474,-15.1414707516794
0.927028016846731,-13.6839395670184
0.927485808459989,-12.9264410651202
0.927943600073247,-14.6160091855396
0.928401391686504,-13.9842472579009
0.928859183299762,-13.5685019347646
0.92931697491302,-14.1170045533273
0.929774766526277,-14.1042857725139
0.930232558139535,-14.3815978843577
0.930690349752793,-13.4282535610928
0.93114814136605,-12.1191973140291
0.931605932979308,-13.7797425378505
0.932063724592565,-12.6400883961696
0.932521516205823,-13.0443888784702
0.932979307819081,-16.0001776201595
0.933437099432338,-13.9951153035628
0.933894891045596,-12.6378044837368
0.934352682658854,-13.8758931029278
0.934810474272111,-13.2038622083267
0.935268265885369,-13.1665803168352
0.935726057498627,-14.4100908117782
0.936183849111884,-12.5326006787037
0.936641640725142,-14.563306223
0.9370994323384,-12.7948087857971
0.937557223951657,-13.1547508189213
0.938015015564915,-16.260395129026
0.938472807178172,-14.1012753936186
0.93893059879143,-13.8972618065013
0.939388390404688,-13.3616525667586
0.939846182017945,-14.2154054806986
0.940303973631203,-13.628989134788
0.940761765244461,-13.4549267750582
0.941219556857718,-13.0428703909918
0.941677348470976,-13.8558280522964
0.942135140084233,-15.4544381679277
0.942592931697491,-14.2929970886648
0.943050723310749,-12.8401639876657
0.943508514924006,-13.4065129193639
0.943966306537264,-14.447883103655
0.944424098150522,-14.9989440810431
0.944881889763779,-14.6947809873276
0.945339681377037,-13.6563391382518
0.945797472990295,-13.6538647132777
0.946255264603552,-13.0085491706055
0.94671305621681,-13.7220418547883
0.947170847830068,-13.5005046328938
0.947628639443325,-14.7815220981216
0.948086431056583,-15.4585972855225
0.948544222669841,-14.9181106588346
0.949002014283098,-13.931753901119
0.949459805896356,-13.4460811413794
0.949917597509613,-13.3310841607268
0.950375389122871,-13.7476062902502
0.950833180736129,-13.7753906845626
0.951290972349386,-13.6094422408202
0.951748763962644,-13.2696767050646
0.952206555575902,-15.2441970938728
0.952664347189159,-14.0771842335031
0.953122138802417,-16.6001861503289
0.953579930415675,-15.8316842819758
0.954037722028932,-14.7561068611465
0.95449551364219,-14.4026032749822
0.954953305255448,-15.7753544110428
0.955411096868705,-17.7508727036616
0.955868888481963,-15.0589735598475
0.956326680095221,-15.9464871308175
0.956784471708478,-15.3933075258584
0.957242263321736,-16.4220114604156
0.957700054934994,-17.9269979461632
0.958157846548251,-18.1713095777069
0.958615638161509,-17.3883590289456
0.959073429774766,-17.5957493804156
0.959531221388024,-18.2455412209365
0.959989013001282,-18.9631191937922
0.960446804614539,-19.2124014454413
0.960904596227797,-19.423383172626
0.961362387841055,-20.0393180374698
0.961820179454312,-21.6924893685841
0.96227797106757,-21.435882872397
0.962735762680828,-21.6558006832447
0.963193554294085,-21.1360930856435
0.963651345907343,-22.9316591420537
0.964109137520601,-25.6340719943406
0.964566929133858,-26.8416986082371
0.965024720747116,-27.3636424447555
0.965482512360374,-31.0261869440771
0.965940303973631,-32.0426201527575
0.966398095586889,-30.475620374474
0.966855887200146,-34.7569247889143
0.967313678813404,-35.2820647282907
0.967771470426662,-37.9060007787817
0.968229262039919,-39.1613323452499
0.968687053653177,-40.2690094039992
0.969144845266435,-40.3656728775079
0.969602636879692,-41.4443795858925
0.97006042849295,-39.5813468336929
0.970518220106208,-40.3063861281348
0.970976011719465,-40.4462328459407
0.971433803332723,-41.0488995935255
0.971891594945981,-40.6818452864949
0.972349386559238,-39.921018420941
0.972807178172496,-42.5389545503081
0.973264969785753,-40.780540131153
0.973722761399011,-40.4881694651559
0.974180553012269,-40.2379097605935
0.974638344625526,-38.7149207225344
0.975096136238784,-40.3988476445184
0.975553927852042,-39.8753055524265
0.976011719465299,-40.7921133323901
0.976469511078557,-40.0500172487356
0.976927302691814,-40.9474135560677
0.977385094305072,-40.3871616137281
0.97784288591833,-40.5800308203057
0.978300677531587,-40.7380273526718
0.978758469144845,-40.7091763682517
0.979216260758103,-42.1382695070189
0.97967405237136,-41.0053695780675
0.980131843984618,-42.1331542610699
0.980589635597876,-40.2055062342293
0.981047427211133,-39.7762469591292
0.981505218824391,-40.5296546974242
0.981963010437649,-40.2542734487753
0.982420802050906,-40.5735117490207
0.982878593664164,-40.8724284748141
0.983336385277422,-41.054102043695
0.983794176890679,-41.222319676039
0.984251968503937,-42.6620177718888
0.984709760117195,-41.1449841026558
0.985167551730452,-41.435219434931
0.98562534334371,-41.6246067684557
0.986083134956967,-41.6118948410474
0.986540926570225,-41.3724988567492
0.986998718183483,-40.2188282281539
0.98745650979674,-40.2908365542211
0.987914301409998,-40.7482004534724
0.988372093023256,-40.6803613617024
0.988829884636513,-42.0624338013664
0.989287676249771,-41.4132291688379
0.989745467863029,-40.2358913167004
0.990203259476286,-40.5820248669546
0.990661051089544,-40.6248815974275
0.991118842702802,-40.9887121377238
0.991576634316059,-40.875464139525
0.992034425929317,-40.06352263518
0.992492217542575,-40.0081102379153
0.992950009155832,-41.0719847745617
0.99340780076909,-41.1063439557153
0.993865592382348,-40.6795552132545
0.994323383995605,-40.3437430589828
0.994781175608863,-42.814984954178
0.99523896722212,-41.1124728412836
0.995696758835378,-40.8573065795586
0.996154550448636,-41.0202485769996
0.996612342061893,-40.8755309584824
0.997070133675151,-40.4939455367742
0.997527925288409,-40.7905586369681
0.997985716901666,-40.5140855980399
0.998443508514924,-41.5442739995755
0.998901300128182,-40.4466478375554
0.999359091741439,-40.4341969312574
0.999816883354697,-40.757328573677

